Exploring Constraints on Simplified Dark Matter Model Through Flavour and Electroweak Observables

This study focuses on a combined analysis of various available inputs to constrain the parameter spaces of a simplified dark matter (SDM) model featuring a spin-0 mediator and fermionic dark matter (DM). The spin-0 mediator interacts with standard model (SM) fermions, SM gauge bosons, and DM. We constrain the parameter spaces of different relevant couplings, DM mass, and the mediator mass, using the data from flavour-changing charged and neutral current processes, CKM matrices, $W$ and $Z$-pole observables, DM relic density, direct and indirect detection bounds. We have calculated bounds on the couplings from both separate and simultaneous analyses of the mentioned processes. We identify correlated parameter spaces for all the relevant parameters which include the couplings and the masses. For the DM and mediator masses, we have scanned the region between 100 GeV and 1000 GeV. Using our results, we have obtained bounds on the couplings of possible higher dimensional operators from which we can formulate our SDM.

==> DM_flavour_2TeV.dat <==
640.27	772.8	0.5837	0.069	-0.00423	-0.00317	0.00185
848.7	680.8	0.4684	0.2142	0.00362	0.00022	-0.00173
220.79	836.74	0.2476	0.1832	0.00749	-0.00213	-0.00071
963.5	977.35	0.3227	0.1087	0.00821	0.00323	0.00115
877.62	427.1	0.3029	0.2531	-0.00077	0.00419	0.00129
199.16	816.85	0.4955	0.6	0.00034	-0.00201	-0.00065
820.41	852.04	0.6246	0.0222	0.00523	-0.00654	0.00208
593.06	917.07	0.7105	0.2202	-0.00081	0.00128	0.00015
540.42	705.25	0.28	0.1916	-0.00246	-0.00058	0.00137
843.03	594.37	0.0639	0.1696	0.00657	-0.00036	-0.00065
574.36	697.75	0.4437	0.0621	-0.00279	0.00508	0.00032
424.82	628.97	0.2987	0.0442	0.00488	-0.00085	0.00149
990.76	996.52	0.7983	0.0653	0.00649	-0.00211	0.00004
650.08	834.15	0.1961	0.3627	-0.00154	-0.0006	0.00095
999.92	655.05	0.4095	0.1637	0.00349	0.00595	0.00187
949.11	999.82	0.6873	0.0207	0.00322	0.00821	0.00216
816.65	952.95	0.9306	0.3555	0.00022	0.00207	-0.00062
712.99	383.92	0.0822	0.5271	0.00098	-0.00149	0.00134
863.9	878.9	0.3965	0.0893	-0.00229	0.0082	0.00024
930.03	682.18	0.2432	0.6407	0.00052	-0.00076	-0.00168
733.67	832.05	0.9946	0.2037	0.00271	-0.00106	0.00107
568.96	446.58	0.4734	0.1885	0.00012	-0.00174	-0.00085
685.76	868.83	0.7331	0.0219	0.00135	0.00486	0.00114
835.44	550.63	0.7748	0.0334	0.00137	0.00666	-0.00134
601.3	710.44	0.5068	0.1043	-0.00044	-0.00439	0.00018
208.53	753.91	0.6427	0.4914	0.00169	-0.00138	-0.00023
395.57	615.38	0.7361	0.1078	-0.00041	-0.0015	0.00026
728.85	534.93	0.1974	0.3293	-0.00229	-0.00117	-0.00159
200.75	955.79	0.0588	0.4073	-0.00193	0.00426	0.00012
339.62	923.74	0.3125	0.0266	0.00286	0.00628	0.00068
169.49	874.86	0.3618	0.9669	-0.00356	0.00499	0.0017
973.34	789.02	0.3992	0.1019	-0.00398	0.00868	-0.00079
742.21	823.73	0.6041	0.2913	-0.00222	0.00126	0.0015
898.19	987.85	0.7331	0.2023	-0.00401	-0.00021	-0.0019
905.56	769.69	0.2453	0.1209	0.00479	0.00709	-0.00037
848.05	543.71	0.6143	0.2424	-0.00028	0.00143	0.00085
280.9	321.73	0.1204	0.1471	0.00134	0.00183	-0.0004
148.25	473.42	0.8914	0.7116	0.00034	0.00522	0.0016
792.69	942.61	0.5442	0.0669	0.00648	-0.00257	0.00174
873.36	767.08	0.9191	0.0606	-0.00221	-0.00249	0.00006
864.49	839.45	0.8469	0.1211	-0.00267	0.00148	0.00191
678.93	504.75	0.494	0.2338	-0.00015	0.00143	-0.00141
190.57	938.01	0.008	0.2864	0.0056	0.00642	0.00188
508.68	816.84	0.2645	0.0486	-0.00433	0.00174	-0.00024
885.77	834.44	0.3802	0.1294	-0.00616	-0.00303	0.00059
173.3	977.09	0.6818	0.8425	0.00252	0.00414	-0.00212
708.28	765.75	0.452	0.0486	-0.00139	-0.00835	0.0007
596.76	986.63	0.9869	0.2399	-0.00107	0.00015	0.00158
751.77	635.94	0.5831	0.0894	-0.00092	0.00587	-0.00145
337.06	427.92	0.8445	0.755	0.00044	0.00017	0.00039
708.57	451.01	0.1559	0.5391	0.0008	0.00118	0.00052
850.53	841.6	0.2726	0.1024	-0.00847	0.00136	0.00166
919.76	972.09	0.1739	0.3796	-0.00091	-0.00242	0.00148
729.6	574.52	0.7153	0.163	-0.00049	-0.00017	-0.00136
260.05	811.14	0.731	0.1614	-0.00234	0.00215	-0.00043
621.75	461.94	0.0084	0.1749	-0.00178	0.00426	0.00088
640.59	773.3	0.4604	0.046	0.00063	-0.00689	0.00168
294.59	694.28	0.1657	0.0145	0.00145	-0.0041	-0.0008
300.37	880.86	0.361	0.2059	-0.00112	-0.00222	-0.00097
776.53	810.01	0.1956	0.1019	-0.00703	0.00391	0.0014
993.39	277.29	0.0941	0.2054	0.00098	0.00688	-0.00036
839.79	784.37	0.4214	0.1215	-0.00594	0.00291	-0.00019
865.41	309.33	0.0018	0.2436	-0.00472	-0.00209	-0.00053
242.07	883.22	0.931	0.4328	-0.00095	0.00186	-0.00064
191.23	957.24	0.0426	0.949	-0.0032	0.00154	-0.00099
219.35	831.27	0.3053	0.2719	-0.00375	-0.00262	-0.00087
892.79	580.29	0.163	0.6332	0.00056	0.0014	0.00049
865.	847.72	0.8508	0.1532	-0.00097	-0.00193	-0.00175
935.83	568.16	0.05	0.5547	0.00227	0.00008	-0.00145
646.78	896.51	0.0315	0.1297	0.00144	-0.00372	0.00099
799.98	429.88	0.9268	0.0733	-0.00035	-0.00297	0.00128
228.82	744.67	0.602	0.2929	0.00046	-0.002	-0.00041
332.4	763.35	0.089	0.1017	0.00125	-0.00011	0.00014
871.68	755.31	0.0357	0.5844	0.00081	-0.00159	0.00053
208.25	924.21	0.1494	0.2699	-0.00668	0.00389	0.00173
330.67	600.74	0.0777	0.0129	-0.00691	-0.00189	-0.00135
869.78	414.72	0.7636	0.005	-0.00009	-0.00828	-0.00108
948.56	880.39	0.2267	0.239	0.00177	-0.00399	-0.00113
761.04	620.39	0.219	0.2262	-0.0035	-0.00184	0.0001
332.32	853.15	0.3757	0.054	-0.00387	-0.00064	0.00075
734.9	612.46	0.1699	0.6722	-0.00073	-0.00035	0.00139
956.06	473.23	0.0106	0.2126	0.0016	0.00601	0.00081
819.58	949.48	0.5375	0.1036	-0.00495	-0.00348	0.00055
357.15	618.72	0.7221	0.0677	-0.00116	-0.00048	0.00069
351.62	535.81	0.5621	0.3627	-0.00067	-0.00022	-0.00112
855.	733.27	0.6491	0.0342	0.00211	-0.00807	-0.00164
471.18	674.07	0.298	0.1196	-0.00144	-0.00243	-0.00146
879.08	768.94	0.6364	0.1377	-0.00422	-0.00218	-0.00197
189.43	954.47	0.6261	0.6439	-0.00307	-0.00293	0.00002
537.96	622.93	0.5346	0.1084	-0.00166	-0.00356	0.00066
635.45	982.74	0.6372	0.1272	-0.00162	-0.00183	0.00046
862.85	680.46	0.3472	0.2373	-0.00074	-0.00376	0.00132
912.4	950.43	0.5857	0.123	-0.00632	0.00051	0.00146
730.76	784.56	0.2412	0.1374	-0.00186	0.00516	0.00088
970.01	857.36	0.3098	0.2785	0.00198	0.00305	0.00017
188.02	227.43	0.2402	0.0525	-0.00037	-0.00394	-0.00138
853.38	556.93	0.394	0.1954	-0.00408	-0.00265	-0.00121
243.16	918.86	0.161	0.2338	0.00502	0.00241	0.0012
827.02	729.54	0.3389	0.1804	-0.00242	-0.00417	0.00089
947.17	990.46	0.3829	0.2197	-0.0035	0.00284	0.00128
986.08	723.64	0.5297	0.2105	-0.00273	-0.00335	-0.00058
235.1	838.39	0.0842	0.3643	-0.00192	0.0019	-0.00147
912.77	648.3	0.2448	0.1807	0.00179	-0.0059	-0.00017
440.82	594.4	0.8339	0.7732	-0.00017	0.00045	-0.00058
213.17	977.11	0.8544	0.5506	-0.00197	-0.00256	0.0011
942.94	612.19	0.3908	0.269	0.00118	-0.00348	-0.00031
445.56	550.55	0.3244	0.032	0.00263	-0.00638	0.00093
609.1	332.71	0.0996	0.9828	-0.00014	-0.00043	-0.00015
780.04	600.04	0.0733	0.1478	0.00044	0.00661	-0.00029
886.97	965.61	0.3577	0.499	-0.00142	0.00122	-0.00137
908.61	963.52	0.8241	0.0878	-0.00328	0.00491	-0.00081
890.59	540.68	0.4649	0.1472	0.00242	-0.00605	0.00053
184.1	666.63	0.4945	0.3759	-0.00119	-0.00226	0.00182
562.79	711.85	0.8318	0.0499	-0.00261	-0.00248	0.00061
835.09	805.29	0.2243	0.2335	-0.00203	0.00332	-0.00037
874.96	886.53	0.6106	0.1505	-0.00469	0.00203	0.00054
956.74	270.91	0.0977	0.202	0.0015	0.00663	-0.001
367.93	392.46	0.0314	0.0796	-0.00018	0.00519	0.00077
703.84	699.36	0.2277	0.0823	-0.00645	-0.00605	0.00166
878.74	964.01	0.6975	0.218	-0.0036	-0.00107	0.00118
841.03	941.81	0.1061	0.106	-0.00656	0.00486	0.00023
597.87	950.3	0.2542	0.0757	-0.00412	-0.00067	-0.00203
847.06	907.42	0.1128	0.1028	0.00835	0.00266	0.00179
450.89	493.73	0.1497	0.2688	0.00002	0.0018	-0.00078
563.29	771.06	0.3794	0.6654	0.00041	-0.00056	0.00136
278.97	736.65	0.1991	0.0361	0.00754	-0.00106	-0.00192
724.46	897.69	0.747	0.2317	0.00255	0.00062	-0.00062
727.	564.06	0.1121	0.1147	0.0071	-0.00376	0.00175
516.14	684.37	0.0061	0.1438	-0.00267	0.00182	0.00086
275.34	839.93	0.2817	0.1374	0.00484	0.00036	0.00164
969.02	981.31	0.7113	0.0835	-0.00144	-0.00691	-0.0003
319.38	876.4	0.2121	0.051	0.00652	0.00344	-0.00207
895.86	707.16	0.4098	0.097	0.00578	0.00711	-0.00043
179.24	848.79	0.2223	0.7805	-0.00459	-0.00204	0.00053
860.13	845.43	0.6424	0.0339	0.00304	0.00741	-0.0001
697.63	461.28	0.1919	0.1268	-0.00322	-0.00622	-0.00154
512.87	787.8	0.2369	0.004	-0.00317	0.00791	0.00166
884.37	747.11	0.6462	0.0408	-0.00432	-0.00741	-0.00071
649.48	821.75	0.5211	0.1532	0.00139	-0.00308	0.00172
284.28	931.86	0.0591	0.2838	-0.00142	0.00234	-0.00061
544.01	874.4	0.2422	0.068	-0.00392	-0.00099	-0.00165
684.81	644.	0.2801	0.1462	-0.00209	0.0045	0.0016
577.4	495.17	0.8147	0.0501	-0.00025	-0.00049	0.00113
908.03	840.03	0.491	0.3455	-0.00074	-0.00049	0.00118
465.9	826.02	0.3351	0.04	0.00247	0.00102	-0.00151
896.05	556.88	0.4918	0.2864	0.00182	-0.00153	-0.0011
685.36	742.64	0.2055	0.3623	0.00053	-0.00194	-0.00131
811.45	625.57	0.3563	0.1507	0.00526	-0.00288	0.00088
507.03	519.84	0.5505	0.2632	0.00021	-0.00177	0.0006
870.43	484.04	0.4158	0.1686	-0.00286	0.00516	0.00115
946.69	313.	0.1007	0.3283	-0.00309	0.00273	-0.00082
587.49	862.03	0.1127	0.1856	0.00052	0.00218	-0.00121
716.78	555.85	0.7371	0.1333	-0.00055	0.00175	-0.0009
951.46	955.66	0.9483	0.0059	0.00447	-0.00305	-0.00141
865.9	944.35	0.6432	0.0058	0.00274	0.00806	0.00055
479.83	718.96	0.8186	0.1176	0.00156	-0.00112	0.00116
878.73	876.25	0.0428	0.1778	0.00071	-0.00545	-0.00026
198.2	997.73	0.9284	0.1785	0.00043	0.00828	-0.00127
731.94	625.72	0.2653	0.106	-0.0028	0.00703	-0.00018
790.06	266.35	0.2672	0.3843	0.00005	0.00232	0.0007
856.4	865.98	0.4236	0.418	0.00158	0.00118	-0.00143
755.86	807.88	0.1463	0.4887	0.00132	0.00104	0.0019
748.81	820.43	0.3588	0.3077	-0.00004	0.00251	0.00057
893.11	560.92	0.0961	0.3084	-0.00133	-0.00355	-0.00035
174.23	699.85	0.4038	0.1471	-0.00074	0.00902	0.00085
374.22	233.46	0.0509	0.1649	0.00307	-0.00158	-0.00097
986.27	701.18	0.9642	0.1247	0.00131	-0.00118	0.00062
820.26	947.87	0.5049	0.051	-0.00437	-0.00713	0.00199
196.22	860.04	0.0249	0.3122	0.00399	-0.00421	0.00191
385.84	563.81	0.4374	0.0243	0.00183	-0.00338	0.00149
116.46	352.38	0.0613	0.6888	0.00113	-0.00307	0.00097
892.05	923.88	0.1578	0.15	0.00631	-0.0014	-0.001
183.39	977.29	0.0075	0.2733	-0.00312	-0.0099	-0.00046
732.77	470.25	0.1708	0.488	0.00137	0.00096	0.00094
427.75	513.66	0.645	0.0646	0.00077	-0.0033	0.00014
598.38	577.41	0.705	0.053	0.00144	-0.00353	0.00107
877.81	952.95	0.7385	0.1168	0.0008	0.00535	0.0007
923.29	999.19	0.531	0.2819	-0.00139	-0.00297	-0.00077
984.91	507.47	0.2664	0.3187	0.00373	-0.001	0.00093
860.87	957.51	0.9899	0.1502	0.00313	-0.00251	0.00052
964.72	606.97	0.0421	0.5986	0.00181	-0.00113	-0.00128
978.67	867.72	0.8467	0.0735	-0.00476	-0.00258	0.00012
749.35	730.57	0.1633	0.1232	0.00206	0.00639	-0.00071
902.64	893.79	0.3539	0.1375	0.0032	-0.0058	0.0012
509.93	922.34	0.7825	0.0169	-0.00111	0.00073	0.00201
234.63	786.88	0.487	0.048	-0.00221	0.00675	0.00082
807.74	763.77	0.7087	0.1051	0.00405	-0.00191	0.00149
741.92	768.6	0.0814	0.1992	0.00412	0.00059	0.00096
676.05	961.99	0.2766	0.0135	-0.0111	-0.00051	-0.0019
989.38	612.92	0.4728	0.2943	0.00296	0.0006	0.0004
878.99	267.92	0.0708	0.8662	0.00102	0.00091	-0.00113
315.08	999.26	0.5344	0.1069	-0.00456	0.0031	-0.00084
712.56	876.84	0.8267	0.0316	-0.00423	0.00239	0.00034
287.56	891.25	0.0793	0.2351	0.00059	0.00257	-0.0012
534.95	726.05	0.1018	0.0568	0.00729	0.00282	-0.00019
818.73	632.89	0.7097	0.0753	-0.00265	-0.00531	-0.00036
427.97	644.54	0.2264	0.0454	-0.00227	0.00453	-0.00033
194.05	820.99	0.1655	0.2271	-0.00546	-0.00519	0.00193
818.6	573.16	0.2948	0.2129	0.00326	0.00313	0.0017
824.37	760.55	0.9548	0.0317	-0.0015	-0.00201	-0.00084
882.85	831.5	0.6233	0.0458	-0.00538	-0.00652	0.002
747.08	461.21	0.4463	0.174	0.00216	-0.00388	0.00152
214.	968.9	0.1788	0.2656	0.0061	0.00454	0.00031
225.39	945.57	0.4576	0.4529	-0.00101	0.00276	-0.00132
782.98	620.05	0.9727	0.0437	-0.00043	0.00034	0.0008
768.68	952.32	0.4699	0.1163	0.0004	0.00507	0.00018
964.83	383.12	0.8292	0.1631	-0.00018	0.00348	-0.00034
449.76	785.09	0.1528	0.0281	0.00514	0.0003	-0.0016
288.75	753.08	0.2486	0.0162	-0.00682	-0.0033	-0.00167
803.13	963.57	0.0992	0.1456	0.00533	0.0007	0.00011
884.03	288.3	0.1073	0.8255	0.00131	-0.00031	0.00116
901.92	914.43	0.42	0.4827	0.00132	0.00124	0.00091
829.6	809.23	0.2	0.0971	-0.00094	0.00904	0.00135
756.94	666.3	0.5611	0.0646	0.0023	0.0069	0.0018
808.33	355.8	0.111	0.4139	0.00046	-0.00261	0.00089
184.97	595.69	0.0251	0.3197	-0.00204	0.00174	0.00157
228.63	908.99	0.1675	0.9498	0.00083	-0.00107	0.00001
231.29	858.38	0.089	0.2082	0.00529	-0.00281	-0.00076
102.92	313.91	0.3847	0.6766	0.00026	0.00152	-0.0009
835.35	346.9	0.04	0.7443	0.00153	0.00039	-0.00133
396.93	379.12	0.1269	0.074	-0.00031	0.00614	0.00046
298.9	252.9	0.1275	0.1295	-0.00101	0.00279	0.00022
774.9	905.01	0.1867	0.0733	0.00235	0.00933	-0.00176
678.26	978.64	0.2984	0.0187	0.00954	0.00233	-0.00053
175.2	980.83	0.0066	0.5522	-0.00041	0.00597	-0.00169
674.63	976.07	0.549	0.476	0.00002	0.00101	0.00203
559.3	891.71	0.3033	0.0812	-0.00192	0.00282	-0.00168
869.6	883.52	0.4914	0.0504	0.00599	-0.00794	-0.00057
772.7	554.14	0.3949	0.1523	-0.00094	-0.00534	-0.00175
944.07	267.94	0.0485	0.2082	-0.00047	-0.00654	0.00055
220.68	862.82	0.3324	0.2127	-0.00568	-0.00325	-0.00019
879.33	263.35	0.4088	0.4345	-0.00082	-0.00024	0.00096
245.21	763.82	0.3016	0.0469	-0.00223	0.00821	0.0004
971.79	738.89	0.0331	0.1448	-0.00145	-0.00836	-0.00082
523.43	752.44	0.4078	0.003	0.00359	0.00479	-0.00048
732.14	640.64	0.5414	0.0667	0.00201	0.00684	-0.0011
813.56	592.5	0.6645	0.0358	0.00024	-0.00796	0.00053
880.81	933.04	0.4278	0.0695	-0.00513	-0.00803	0.00021
297.05	811.71	0.5617	0.0679	0.00057	0.00301	0.00036
964.22	908.4	0.2998	0.1827	0.00566	-0.00086	-0.00207
677.44	655.92	0.403	0.2528	-0.00034	0.00209	-0.00033
846.85	779.89	0.1436	0.1473	0.00046	0.00655	0.00098
966.49	826.02	0.0729	0.6478	-0.00033	-0.00171	-0.00049
932.61	521.18	0.2796	0.4424	-0.00219	0.00004	-0.00008
899.26	832.24	0.1324	0.1199	-0.00727	-0.0047	-0.00201
917.83	994.49	0.0916	0.0904	-0.01029	-0.00283	-0.00199
901.02	983.94	0.8307	0.1339	0.00115	-0.00472	0.00127
274.6	967.93	0.5351	0.1155	-0.00463	0.00472	0.00059
950.72	935.55	0.6487	0.0694	0.00075	-0.00775	0.0016
907.39	245.57	0.947	0.1277	-0.00007	-0.00255	-0.00138
654.69	437.72	0.3592	0.0919	0.00192	0.00733	-0.00124
698.45	764.62	0.1451	0.2747	0.00027	-0.00264	0.00197
743.19	750.73	0.2925	0.0864	0.00849	0.00071	-0.00112
660.23	539.53	0.635	0.0756	0.00208	0.00456	0.00061
554.69	675.77	0.4351	0.1354	-0.00001	0.00345	0.00162
972.17	219.21	0.0466	0.3802	0.00092	0.00358	-0.00134
789.09	823.97	0.0926	0.1567	-0.00158	-0.00521	0.00185
910.15	990.35	0.1282	0.147	-0.0059	0.00272	-0.00204
984.8	426.96	0.0269	0.3721	0.00134	-0.00345	0.00106
757.43	214.99	0.0207	0.1684	-0.00293	-0.00586	-0.00044
736.87	959.5	0.5467	0.0181	0.00368	0.00607	-0.00073
862.94	793.43	0.6455	0.2409	-0.00048	0.00047	-0.00088
177.67	721.06	0.0147	0.3071	0.00865	-0.00359	-0.00068
954.32	898.34	0.371	0.2472	0.00385	-0.00009	0.0016
662.77	759.46	0.6764	0.1337	-0.00379	-0.00107	0.00065
237.68	895.06	0.2314	0.16	0.0086	0.00007	0.00008
790.77	701.49	0.6569	0.1276	0.00191	-0.0035	-0.00191
182.38	747.58	0.8982	0.9663	0.00021	0.00132	0.00095
484.	533.43	0.6501	0.5033	-0.00097	-0.00038	-0.0011
831.12	759.21	0.3101	0.0855	0.00859	-0.00467	0.00032
882.72	358.81	0.8555	0.1536	0.00033	0.00243	-0.00032
248.42	997.64	0.8898	0.1818	-0.00163	-0.00487	0.00172
588.97	877.9	0.7748	0.053	-0.0018	-0.00239	0.00127
899.79	822.28	0.5781	0.13	-0.00531	-0.00195	0.0009
719.59	720.17	0.0131	0.6327	0.00129	-0.0002	-0.00075
936.55	899.65	0.8689	0.0571	-0.00158	-0.00487	0.00148
662.35	332.37	0.5063	0.0998	-0.0006	0.00621	-0.00044
725.07	697.24	0.2218	0.3195	0.00078	0.00217	0.0018
234.72	754.06	0.3633	0.0282	-0.00277	0.00911	-0.0015
978.92	583.65	0.2073	0.3363	-0.0001	-0.00364	0.00029
866.51	732.89	0.6044	0.095	-0.0009	0.0066	-0.00007
479.58	213.73	0.309	0.2071	-0.00039	-0.00243	0.00008
990.	891.44	0.1639	0.2088	0.00489	-0.00261	0.00031
819.97	545.65	0.5455	0.2365	0.00134	-0.00186	0.00008
845.67	944.44	0.9923	0.1576	0.00304	0.00232	0.00172
169.31	733.4	0.1612	0.9648	0.0045	0.00333	-0.0001
499.54	745.86	0.0453	0.0425	-0.00406	-0.007	-0.00073
229.56	933.95	0.2958	0.56	0.00081	-0.00208	0.00144
264.7	971.59	0.3629	0.6578	-0.00127	0.00113	-0.00143
970.25	492.02	0.0076	0.449	-0.00231	0.0019	-0.00111
697.65	447.7	0.2582	0.3758	-0.00093	0.00152	-0.00119
659.55	815.1	0.3791	0.0628	0.00551	-0.00447	0.00015
965.93	324.55	0.2196	0.1647	-0.00086	0.00797	-0.00076
627.6	651.59	0.4052	0.1754	0.00233	-0.00287	0.00178
372.63	414.39	0.6453	0.1889	0.00028	-0.00184	-0.00061
194.11	683.	0.1538	0.5919	0.00092	0.00123	0.00116
877.12	679.39	0.1591	0.4446	0.00104	0.00202	0.0004
195.51	944.57	0.3644	0.7262	0.00487	0.0007	-0.00001
988.64	255.41	0.0495	0.5408	0.00255	-0.00068	-0.00047
889.17	366.45	0.2239	0.1599	0.00063	-0.00748	-0.00011
980.14	892.68	0.2717	0.1187	-0.00002	0.00895	-0.00029
178.65	810.8	0.5796	0.1699	-0.00052	-0.00954	0.00158
432.23	999.52	0.1359	0.0232	-0.00493	-0.00428	-0.00212
762.13	845.63	0.5798	0.7028	-0.0009	0.00069	-0.0009
658.66	422.94	0.0081	0.1453	0.0062	-0.0011	-0.0011
805.35	945.17	0.6883	0.0194	-0.00628	-0.0031	0.001
903.71	719.58	0.3497	0.312	0.00047	0.00271	-0.0001
764.56	797.34	0.8398	0.0475	-0.00297	0.00452	-0.00155
574.	545.42	0.4199	0.0136	0.00021	-0.00918	-0.00101
949.86	671.6	0.0235	0.335	0.00235	0.00284	-0.00026
249.36	754.12	0.3302	0.0122	0.00008	0.00918	-0.00034
228.59	954.54	0.3002	0.7304	0.00195	-0.00121	0.00026
315.59	356.08	0.0088	0.0489	-0.00837	-0.00099	0.00101
279.1	914.49	0.4711	0.1578	-0.00285	-0.00334	-0.00009
537.88	468.87	0.1105	0.0718	-0.00161	-0.00877	0.00135
535.06	830.82	0.2608	0.0237	0.00714	0.00065	-0.0015
489.89	581.	0.8133	0.1361	-0.0011	-0.00232	0.00074
527.59	502.8	0.479	0.0562	0.00118	-0.00562	-0.00153
892.99	942.29	0.941	0.0877	-0.00467	-0.00241	-0.00161
846.22	575.18	0.0627	0.1292	0.00411	-0.00751	0.00122
832.7	214.53	0.0155	0.284	-0.00421	-0.00114	-0.0004
674.88	759.59	0.4949	0.0511	-0.00382	-0.00613	0.00197
798.94	734.36	0.761	0.0592	-0.00238	-0.00452	-0.00025
579.8	587.84	0.3686	0.7174	-0.00017	0.00021	-0.00026
263.28	829.78	0.8168	0.0746	-0.00035	0.00364	0.00029
802.86	639.67	0.6224	0.1675	-0.00154	0.0028	0.00042
603.11	277.77	0.0695	0.2318	0.00338	0.0017	-0.0001
183.13	721.14	0.3398	0.3893	0.00265	-0.00281	0.00009
846.04	908.67	0.5614	0.0184	0.00646	0.00709	-0.00021
561.39	646.2	0.8556	0.0346	-0.00206	0.00333	-0.00077
878.45	909.37	0.4417	0.1061	0.005	0.00556	-0.00179
257.73	948.66	0.8297	0.0778	0.00131	0.00572	0.00119
705.34	568.67	0.1048	0.132	0.00041	-0.00655	-0.00097
203.6	901.2	0.4918	0.6578	0.00371	0.00078	0.00143
811.34	817.59	0.0935	0.1684	0.00233	-0.00482	-0.00153
417.46	986.52	0.1408	0.0306	-0.00579	-0.00261	-0.00115
696.38	614.92	0.4478	0.1265	-0.00239	0.00445	-0.00125
509.72	942.05	0.6123	0.0831	0.00086	0.00064	0.00151
957.18	569.41	0.0271	0.2236	0.00584	-0.00005	-0.00158
998.34	544.76	0.3823	0.3026	-0.00019	0.00359	0.00105
567.25	546.82	0.6462	0.049	-0.00125	0.00415	0.00133
835.65	923.24	0.6826	0.0301	-0.00497	-0.00566	-0.00015
890.22	345.22	0.0471	0.181	-0.00697	0.00125	-0.00059
785.83	470.12	0.3436	0.2476	0.00115	0.00332	0.00011
189.74	968.09	0.0927	0.7123	0.00411	0.00239	0.00091
317.01	762.94	0.4705	0.0381	0.00202	0.0005	-0.00135
620.43	481.69	0.0319	0.1538	-0.00001	-0.00513	-0.00134
551.65	507.18	0.6091	0.1461	0.00056	0.0006	-0.00156
673.5	903.34	0.7695	0.0443	0.00429	0.00031	0.0012
177.5	947.34	0.0538	0.5161	0.00892	0.00468	0.00217
941.94	896.85	0.3983	0.1123	0.00564	-0.00581	0.00004
780.36	887.53	0.3074	0.0839	-0.00797	-0.00208	0.00158
886.19	589.43	0.4288	0.2271	0.00403	0.00062	-0.00089
784.71	878.41	0.2435	0.2019	0.00327	0.0023	0.00139
825.09	972.37	0.4167	0.0312	0.00871	-0.00627	0.00152
172.08	772.7	0.3006	0.6645	0.0018	0.00352	0.00102
173.77	839.48	0.1843	0.8894	0.00271	0.00266	0.00105
190.55	865.68	0.5781	0.952	-0.00294	0.00097	0.00116
219.3	969.81	0.08	0.1615	0.00037	-0.00998	0.00107
303.03	882.22	0.4124	0.0171	0.00123	0.00642	-0.00137
843.72	687.35	0.2617	0.2511	-0.00379	0.00031	-0.00055
667.76	751.28	0.0873	0.1029	0.00681	-0.00032	0.0017
107.26	370.9	0.0739	0.9294	-0.00285	0.00798	-0.00066
638.2	490.89	0.1032	0.3289	0.00151	0.00187	0.00072
908.79	761.76	0.5213	0.088	0.0048	-0.0069	0.00088
978.99	770.42	0.0321	0.2439	0.00155	-0.00476	0.00106
326.04	886.79	0.406	0.0986	0.00355	0.00113	-0.00137
803.25	941.05	0.6321	0.2419	-0.00052	-0.00296	0.00153
945.52	950.73	0.7018	0.4318	-0.00049	-0.00067	-0.00114
615.3	797.44	0.3764	0.2474	0.00217	-0.00039	-0.0006
941.35	900.44	0.4161	0.2062	-0.00341	-0.0029	0.00202
101.3	240.32	0.246	0.0512	-0.00016	-0.00601	0.001
766.68	654.17	0.2677	0.1425	-0.00246	-0.00551	0.00047
902.4	997.43	0.5716	0.0254	0.00881	-0.00399	0.00177
636.49	351.65	0.0819	0.9971	0.00061	-0.00021	0.00041
951.77	868.46	0.092	0.1843	-0.00575	-0.00204	0.00052
383.75	618.14	0.188	0.0001	-0.00469	0.00576	0.00166
917.9	496.72	0.1249	0.1506	-0.00783	0.00299	0.00018
646.68	860.77	0.3506	0.0144	-0.00079	0.00911	0.00195
176.4	866.4	0.5718	0.2328	-0.00141	-0.00967	-0.00092
873.34	579.35	0.1938	0.1833	0.00604	0.00107	-0.00179
527.28	917.32	0.3907	0.0332	-0.00314	0.00035	0.00085
636.87	545.87	0.4644	0.2427	0.00075	0.00058	0.00155
175.96	841.24	0.5194	0.805	0.00239	0.0026	-0.00128
886.78	958.07	0.5219	0.0502	-0.00624	-0.00711	0.00132
166.87	763.88	0.2846	0.637	-0.00375	0.00874	-0.00181
174.71	934.02	0.1193	0.5062	-0.0053	-0.00583	0.00014
178.34	634.07	0.0871	0.252	-0.00907	0.00225	-0.0007
209.08	862.72	0.2435	0.337	-0.00559	0.00155	0.00043
907.32	999.86	0.003	0.2046	0.00462	-0.00063	-0.00027
691.39	933.9	0.7858	0.0804	-0.0029	0.00245	0.00039
633.8	658.37	0.7707	0.0745	-0.00018	-0.00445	-0.00104
763.76	605.21	0.2811	0.5141	0.00033	-0.00002	-0.00012
568.68	524.51	0.1786	0.0929	0.00554	-0.00436	-0.00075
906.55	875.61	0.7159	0.2025	0.00186	0.00147	0.00189
665.9	917.27	0.7483	0.1823	-0.00036	-0.00239	-0.00157
565.25	895.97	0.7418	0.2732	0.00003	-0.0011	0.00068
987.25	683.41	0.1041	0.3656	-0.00084	-0.00333	0.00155
466.61	682.06	0.3299	0.0429	-0.00252	0.00433	-0.00039
761.33	375.14	0.5069	0.1286	-0.00009	0.00605	-0.001
651.45	700.7	0.1465	0.0737	-0.00018	0.00902	-0.00056
816.37	829.08	0.6044	0.0857	0.00543	-0.0039	0.00123
489.94	621.62	0.5479	0.0896	-0.00121	-0.00335	0.00033
840.57	974.57	0.5994	0.0125	0.00508	0.00681	0.00024
924.3	992.51	0.0002	0.1145	-0.00635	-0.00579	-0.00109
180.46	806.34	0.3228	0.3948	-0.00061	0.00427	0.00024
906.86	648.42	0.5454	0.092	0.00076	0.00826	-0.00112
899.38	697.46	0.2292	0.2854	-0.00269	-0.00249	-0.00136
813.48	902.55	0.3083	0.2654	0.00304	-0.00092	-0.00144
176.7	995.86	0.3637	0.5875	0.00453	-0.00523	0.00114
897.45	899.64	0.0152	0.1384	0.00242	0.00679	-0.00013
472.95	542.24	0.2486	0.1609	-0.0001	-0.00294	-0.00043
175.03	887.74	0.0489	0.6271	-0.00546	-0.00393	-0.00069
761.46	873.2	0.3533	0.1401	-0.00393	0.00326	-0.0012
305.38	940.64	0.6694	0.5461	0.00051	-0.00102	0.00163
247.14	231.19	0.1488	0.2264	-0.00023	-0.00105	-0.001
207.52	944.56	0.0398	0.2715	0.00439	-0.00527	-0.00214
978.33	852.	0.126	0.1564	0.00743	-0.00103	-0.00146
661.08	729.	0.3985	0.1703	0.00297	-0.00245	0.00033
653.1	727.23	0.0869	0.7125	-0.00096	-0.00018	-0.00193
229.79	941.81	0.2036	0.1788	0.00048	0.00685	0.00202
337.94	511.03	0.1222	0.0237	0.00303	-0.00708	-0.00064
976.91	916.12	0.8791	0.133	-0.00202	-0.00215	-0.00175
853.33	551.84	0.2204	0.1692	0.00522	-0.00376	-0.00166
989.3	648.31	0.437	0.1314	-0.00473	-0.00666	-0.00138
206.12	926.83	0.9335	0.6344	-0.00045	0.00231	0.00169
958.83	731.36	0.258	0.4456	-0.00093	-0.0019	0.00026
953.97	815.15	0.1751	0.2512	0.00129	-0.00422	0.00149
521.33	782.67	0.6893	0.089	0.00255	0.00057	0.00042
793.17	518.42	0.1267	0.158	0.00146	0.00636	-0.00002
688.54	731.25	0.7514	0.4595	-0.00108	-0.00104	0.00167
177.17	983.05	0.5382	0.7343	0.00087	-0.00409	-0.00148
859.92	340.23	0.1646	0.2618	0.00104	0.00436	-0.00142
871.76	599.92	0.5416	0.2985	-0.00043	0.00069	-0.00156
775.73	645.31	0.062	0.1447	0.00293	0.00592	0.00026
602.11	718.84	0.0475	0.1249	-0.00489	-0.00037	0.00028
729.27	289.58	0.1684	0.5116	-0.00013	0.00168	-0.00087
776.59	316.38	0.3608	0.2336	0.00079	-0.00381	-0.00043
319.52	973.85	0.4454	0.0105	-0.00436	-0.00753	-0.00093
247.93	847.62	0.0587	0.2006	0.00478	0.00164	0.00025
980.07	569.21	0.0412	0.3341	0.00263	0.003	0.00035
925.25	298.19	0.7368	0.2375	0.00006	0.00107	-0.00051
466.72	653.58	0.2712	0.0224	0.00103	-0.00736	0.00026
478.57	643.69	0.2067	0.0446	0.00484	-0.00565	0.00174
798.29	852.	0.988	0.0688	0.00192	0.00428	-0.0017
794.73	633.65	0.5296	0.1892	-0.00252	-0.00223	0.00037
625.29	856.74	0.3429	0.1156	-0.00393	-0.00112	-0.00151
414.21	656.2	0.2878	0.0261	0.00154	-0.00442	-0.00084
618.24	634.55	0.697	0.129	0.00163	0.00325	0.00114
898.76	440.78	0.7391	0.0107	-0.0003	-0.00901	0.00084
186.99	986.57	0.3953	0.8373	0.00529	-0.0017	0.00083
212.32	949.27	0.2115	0.4991	-0.00167	-0.00286	-0.00172
780.54	745.93	0.8656	0.0611	0.00272	-0.00196	-0.00008
826.49	746.87	0.3417	0.1691	-0.00505	-0.00114	-0.00173
863.43	867.96	0.5562	0.2065	-0.00276	0.00268	0.00039
996.39	665.27	0.9535	0.1008	0.0015	-0.00337	-0.00119
580.86	661.07	0.0377	0.0801	-0.00221	-0.00708	0.00038
499.82	960.88	0.0572	0.0194	-0.00467	-0.00757	0.00013
692.03	605.82	0.0351	0.147	0.00506	-0.00284	-0.00044
309.65	600.61	0.0562	0.0065	-0.0008	0.00687	-0.00085
235.37	681.36	0.1987	0.0691	-0.00595	-0.00335	-0.0003
623.15	989.54	0.1389	0.0589	0.00194	-0.00536	0.00091
266.16	925.21	0.5981	0.3776	0.00198	-0.00152	-0.00038
829.51	752.36	0.0367	0.11	0.00359	0.00819	-0.00064
217.66	921.87	0.2312	0.2335	0.0054	0.0045	0.0008
749.55	234.84	0.481	0.1578	-0.00048	0.00518	-0.00037
817.79	813.09	0.7798	0.1719	0.00253	0.00046	-0.00179
805.07	988.39	0.6783	0.3694	0.00076	-0.00181	-0.00205
918.36	609.48	0.0876	0.5235	-0.00142	-0.00175	-0.00076
282.49	793.52	0.5456	0.1219	-0.00317	-0.00066	-0.00039
154.58	528.7	0.7087	0.9297	-0.00014	-0.00809	0.00121
533.81	573.92	0.4024	0.0053	-0.00036	0.00862	-0.00123
399.95	598.08	0.2164	0.0323	-0.00592	0.00238	-0.00022
267.44	813.32	0.3818	0.0861	0.00337	-0.00415	0.00016
975.27	567.51	0.2639	0.3982	0.00239	-0.00147	0.00061
629.68	414.53	0.1199	0.2332	0.00091	-0.00338	0.00031
719.36	688.35	0.675	0.0783	0.0024	-0.00421	-0.00118
859.01	594.13	0.4657	0.1116	0.00214	-0.00739	-0.0017
424.29	725.87	0.1868	0.1305	0.0011	0.00095	-0.00183
493.2	872.26	0.2175	0.0059	0.00431	-0.00323	-0.0018
312.2	871.75	0.5727	0.2245	0.00069	0.00167	0.00058
826.9	978.61	0.8644	0.3536	0.00121	-0.00175	-0.00074
179.02	885.27	0.2394	0.8275	-0.00531	-0.00202	-0.00003
323.37	473.78	0.4481	0.0852	0.00084	-0.00204	-0.0009
234.33	829.78	0.7828	0.3551	0.00084	0.00207	-0.00183
691.04	447.38	0.5454	0.0344	-0.00164	-0.00863	-0.00024
863.04	450.15	0.3056	0.2913	0.00198	0.00288	-0.00013
232.2	886.87	0.5937	0.2127	0.0015	0.00416	-0.002
184.82	647.63	0.157	0.1615	0.00233	0.00498	-0.00072
655.56	539.33	0.7332	0.0127	-0.00042	-0.00493	-0.00002
192.5	923.98	0.4734	0.6119	0.00383	-0.00237	-0.00018
244.37	976.71	0.7226	0.064	0.00011	-0.00824	0.00208
886.54	913.97	0.3963	0.1826	0.00255	0.00427	0.00053
859.41	593.52	0.1537	0.152	0.00649	-0.00331	0.00168
940.23	506.66	0.024	0.5943	-0.00092	-0.00194	-0.00027
999.94	521.88	0.0987	0.9902	-0.00061	-0.00103	-0.00066
725.66	790.87	0.5786	0.0488	0.0048	-0.00533	-0.00181
513.29	605.15	0.0117	0.0582	0.0081	-0.00427	0.0002
947.28	604.14	0.0366	0.1392	-0.00761	-0.00509	-0.00085
907.15	902.08	0.8668	0.0515	-0.00493	0.002	-0.00006
686.29	582.1	0.6787	0.0755	0.0009	0.00451	0.00095
786.89	437.2	0.2674	0.1194	0.00051	-0.0082	-0.00083
167.4	479.29	0.3546	0.6908	-0.00143	-0.00052	-0.0014
977.16	759.87	0.3823	0.1223	0.00847	-0.00154	0.00131
806.83	782.63	0.1386	0.2408	-0.00264	0.00268	-0.00118
834.95	774.23	0.5629	0.0267	-0.00297	0.00894	-0.00189
258.27	920.92	0.8336	0.4247	-0.0023	0.00091	0.00199
218.87	858.47	0.1988	0.1316	0.00498	0.0073	0.00087
636.32	465.41	0.049	0.089	-0.0016	0.0091	0.00033
472.34	326.65	0.1812	0.1837	-0.00188	0.00265	-0.0013
271.15	847.43	0.8834	0.3697	-0.00189	-0.00007	0.00149
286.34	976.93	0.3742	0.1637	0.00217	0.00444	0.0018
835.17	999.51	0.9395	0.0979	-0.00341	-0.0028	0.00036
513.75	694.12	0.4023	0.0222	0.00429	-0.00456	-0.00168
970.87	458.54	0.0608	0.9261	0.0002	-0.00136	0.00145
826.64	971.32	0.3691	0.0777	0.00063	-0.00816	-0.00171
905.14	669.57	0.711	0.1363	0.00102	0.00443	0.00015
376.89	537.83	0.1819	0.0103	0.00286	-0.00895	0.00109
710.1	541.14	0.7144	0.1238	-0.00073	-0.00259	0.00154
567.34	960.42	0.1835	0.0112	0.00742	0.00732	0.0003
789.31	846.86	0.3655	0.2303	0.00053	-0.00347	0.00008
868.22	892.38	0.7096	0.1781	-0.00254	0.00342	-0.00175
845.	813.22	0.2344	0.22	-0.00319	-0.00272	-0.00202
621.96	912.21	0.3167	0.0797	0.00479	-0.00076	0.0012
563.56	618.21	0.9063	0.0416	0.00002	-0.00377	0.0018
623.08	283.96	0.195	0.1655	-0.00029	-0.00507	0.00082
988.36	812.96	0.4024	0.1486	0.00443	-0.0055	-0.00098
902.5	568.69	0.3412	0.1148	-0.00431	-0.008	-0.00094
899.06	853.69	0.1992	0.1818	0.00043	0.00549	0.00161
800.1	804.52	0.1877	0.3326	-0.0018	-0.00192	0.00194
830.94	973.	0.2992	0.1046	-0.0004	0.00705	-0.00104
521.05	840.42	0.2113	0.0363	-0.0049	-0.00346	-0.00138
831.	709.79	0.1904	0.2239	-0.00424	-0.00109	0.00118
896.27	224.31	0.0335	0.2586	-0.004	0.00311	-0.00149
869.04	784.16	0.8848	0.0207	0.0032	-0.00345	-0.00054
953.92	509.64	0.8109	0.0639	-0.00098	0.00707	0.00145
633.52	817.27	0.3109	0.0847	0.00227	-0.00522	-0.00152
796.07	799.18	0.223	0.1467	0.0055	-0.00218	-0.00135
856.36	966.28	0.2213	0.1234	0.00681	-0.00102	0.00078
309.23	856.31	0.2798	0.2673	0.00052	-0.00147	-0.00183
517.49	880.83	0.4851	0.0128	0.00119	-0.00273	-0.00051
744.12	969.08	0.0705	0.4245	-0.0002	-0.00151	-0.00163
194.16	852.55	0.0454	0.4161	-0.00535	0.00236	0.00072
970.2	573.93	0.1326	0.1477	-0.0087	0.00147	0.00085
693.39	689.77	0.7047	0.0405	0.00293	0.00454	0.00137
191.32	898.37	0.3728	0.2038	0.0034	-0.008	-0.00212
429.44	606.2	0.1971	0.0385	-0.00658	0.00301	0.0009
604.97	988.79	0.0152	0.0634	0.00156	-0.00478	0.00147
778.38	459.06	0.0477	0.1311	0.00136	-0.00789	0.00053
979.48	488.03	0.1942	0.2676	-0.00362	0.00327	0.00141
949.3	917.95	0.8187	0.053	-0.00194	0.00572	0.00185
775.19	826.96	0.6544	0.533	0.0011	-0.00104	0.00089
937.63	634.67	0.541	0.3304	-0.00007	0.00036	-0.00066
809.6	981.92	0.8276	0.0169	0.00569	0.00043	-0.00206
818.13	329.12	0.9591	0.0592	0.00051	0.00357	0.00039
705.36	416.16	0.1329	0.1579	0.00151	-0.00574	0.00054
986.72	940.71	0.5598	0.0704	-0.00786	-0.00509	-0.0014
891.08	800.5	0.0876	0.2058	0.00194	-0.00472	0.00124
838.22	458.39	0.7661	0.013	-0.00131	-0.00751	-0.0004
455.75	583.63	0.0243	0.3527	-0.00038	-0.00113	-0.00063
392.74	368.45	0.1657	0.2135	-0.00163	-0.00133	-0.00142
942.09	797.5	0.7441	0.055	0.00464	-0.00553	0.00138
905.04	944.08	0.485	0.2239	-0.00373	0.00182	0.00197
913.15	834.38	0.8502	0.0548	-0.00266	0.0044	-0.00105
741.02	990.11	0.8321	0.5096	-0.0012	-0.00018	-0.00067
601.21	662.8	0.9534	0.2818	0.002	0.00029	0.00181
679.52	568.14	0.6211	0.125	-0.00101	0.00325	-0.00044
808.71	212.01	0.1159	0.7165	0.00074	-0.00122	-0.00067
739.1	939.36	0.3216	0.173	-0.00308	0.0021	-0.001
505.56	839.51	0.0007	0.0336	-0.00287	0.00767	-0.00029
635.61	763.92	0.5175	0.0199	0.00359	0.006	-0.00094
847.5	809.09	0.0929	0.1926	0.00487	-0.00158	0.0001
742.95	226.07	0.6678	0.1821	-0.00006	-0.00253	-0.0011
742.47	947.93	0.3609	0.1376	0.00212	-0.00389	0.00174
740.84	627.	0.2992	0.1059	-0.00532	0.00537	-0.00173
832.42	504.68	0.1419	0.1856	0.00553	-0.00239	0.00142
887.11	360.45	0.3645	0.1456	-0.00019	-0.00752	0.00146
561.64	910.28	0.2669	0.0706	0.00058	-0.00363	0.00054
287.23	972.34	0.1375	0.1094	0.00732	0.0052	0.00085
959.34	767.26	0.1855	0.8494	-0.00069	-0.00017	-0.0015
864.16	777.4	0.3224	0.2019	-0.00413	0.00193	-0.00195
891.58	727.46	0.5483	0.097	0.00147	0.00737	-0.0001
961.86	504.12	0.1225	0.2874	-0.00206	0.00405	0.00047
810.36	977.94	0.7365	0.1143	-0.00078	-0.00455	0.00088
467.04	563.05	0.0767	0.6297	-0.00078	-0.00002	0.00026
995.4	868.9	0.64	0.1531	0.00123	-0.00495	-0.0017
273.76	235.44	0.0861	0.193	-0.00118	0.00157	0.00009
495.56	400.93	0.1234	0.3229	-0.00122	0.00136	0.00123
875.4	577.13	0.5874	0.2636	0.00143	0.00027	-0.00157
192.67	915.83	0.0554	0.4289	-0.00334	-0.0039	-0.00132
103.28	246.25	0.1373	0.2858	0.00034	-0.00514	0.00013
567.82	772.78	0.4247	0.0862	0.00424	-0.00108	-0.00149
803.14	960.53	0.3421	0.0714	-0.00538	0.00662	0.00044
988.63	368.89	0.6955	0.1059	-0.00016	0.00778	0.00058
891.45	765.48	0.8265	0.0234	0.00067	0.00593	-0.0009
129.02	439.83	0.0326	0.9433	-0.00356	-0.00855	0.00087
576.77	583.66	0.3233	0.0442	-0.00145	-0.00916	-0.00047
936.08	952.5	0.9432	0.4562	0.00025	-0.00046	0.00006
338.83	905.12	0.2131	0.0694	0.00553	-0.00009	-0.00014
867.68	934.38	0.0439	0.1155	0.00807	0.00067	0.00064
930.81	348.49	0.2165	0.228	0.00124	0.0054	0.00119
784.73	619.18	0.154	0.164	0.00085	-0.00578	-0.00105
744.11	568.78	0.9296	0.0304	0.00015	-0.00218	0.00044
865.46	969.96	0.9661	0.3185	0.00235	-0.00094	-0.00063
702.84	758.16	0.2823	0.0678	0.00829	0.00415	0.00017
994.17	785.26	0.269	0.1304	0.00515	-0.00719	-0.00127
658.85	902.61	0.1228	0.052	0.00781	-0.0059	-0.00106
943.32	492.54	0.5559	0.2055	-0.00096	0.00434	0.00001
937.88	967.01	0.582	0.0807	-0.00815	0.00089	0.00092
900.06	646.53	0.3506	0.1495	-0.00415	0.00546	0.00091
201.23	619.34	0.0454	0.5242	-0.00091	-0.00069	-0.00187
857.76	857.17	0.0617	0.2128	-0.00412	0.00193	0.00115
309.79	947.46	0.5611	0.2161	-0.00311	-0.00013	0.00109
617.95	436.27	0.1664	0.2352	0.00323	-0.00091	-0.00062
787.68	615.84	0.3216	0.1111	0.00484	0.00617	0.00091
950.63	252.32	0.7148	0.1351	0.00033	-0.00606	0.00084
713.45	600.88	0.0251	0.1026	0.00815	-0.0032	0.0003
398.22	391.41	0.0469	0.0849	0.00561	0.00209	-0.00097
292.03	978.5	0.65	0.7327	0.00031	0.00105	-0.00127
757.99	924.28	0.6965	0.0925	-0.00385	0.00303	0.00141
322.7	938.61	0.1343	0.1488	0.00135	-0.00333	0.00206
183.16	761.01	0.6033	0.5462	-0.00156	0.00232	0.00148
404.59	376.84	0.4724	0.1	0.00089	-0.00252	-0.00114
882.31	430.57	0.3227	0.3475	0.00271	0.00064	-0.00106
755.3	933.25	0.9179	0.2391	-0.00015	0.00247	0.00071
244.43	923.66	0.5608	0.0927	-0.00029	0.00748	-0.00062
173.24	790.02	0.0361	0.6533	0.00474	0.00317	0.00097
223.98	870.82	0.213	0.1301	-0.00566	0.00761	-0.00156
833.58	475.14	0.8049	0.1207	-0.00145	0.00338	-0.00045
876.27	846.24	0.624	0.1627	-0.00152	0.0037	0.00054
955.58	588.39	0.7925	0.1346	0.00061	0.00452	0.00183
895.31	287.65	0.3422	0.2707	0.00059	-0.004	-0.00142
814.84	954.1	0.326	0.1405	-0.00001	0.00533	-0.00002
629.9	617.38	0.0112	0.4066	0.0004	0.00173	-0.00087
548.08	689.81	0.997	0.3091	0.00045	0.00137	0.00076
965.69	699.43	0.9675	0.0294	0.00197	-0.00448	0.00088
806.37	995.72	0.7571	0.1162	0.00301	0.00327	-0.00104
457.34	680.08	0.7923	0.0156	0.00126	0.00216	0.00037
952.58	728.03	0.5647	0.2114	-0.00343	-0.00154	-0.00087
640.78	278.86	0.239	0.0989	-0.00044	-0.00834	0.00074
616.6	730.43	0.4382	0.2213	-0.0021	0.00166	0.00095
832.85	750.26	0.8198	0.1084	0.00068	-0.00287	-0.00177
859.5	256.91	0.1442	0.6504	-0.00106	-0.00126	0.00154
242.13	803.96	0.1298	0.1419	-0.00657	0.00099	-0.00075
964.45	832.71	0.3758	0.2173	0.00047	-0.00455	0.00124
172.47	643.92	0.7502	0.9853	0.00097	-0.00135	-0.00046
209.38	962.23	0.6139	0.8186	0.00103	0.00188	-0.00079
780.86	906.81	0.0217	0.0708	-0.01116	-0.00114	-0.00204
289.64	958.25	0.3332	0.1643	0.00233	0.004	0.00114
835.56	674.52	0.2561	0.3044	0.00119	0.00269	-0.00042
968.58	858.41	0.8793	0.1482	-0.001	0.00142	0.00103
635.98	713.72	0.4069	0.0938	0.00511	-0.00284	0.00018
711.22	489.35	0.0186	0.1745	-0.00446	0.0031	-0.00123
131.26	460.01	0.0872	0.8744	0.00352	0.00525	0.00144
885.43	521.51	0.6056	0.2697	0.00103	-0.00057	0.0007
823.95	639.17	0.5738	0.1237	-0.00243	0.00504	-0.00027
848.86	966.41	0.6377	0.3805	0.00149	-0.0016	-0.00184
267.98	970.24	0.4159	0.1492	0.00627	-0.00303	-0.00053
853.35	584.02	0.1788	0.2022	0.00182	0.00499	-0.00073
549.76	534.76	0.0759	0.5895	0.00071	-0.00074	-0.00128
775.73	947.62	0.9385	0.1008	0.00244	0.00311	-0.0013
971.03	967.19	0.6425	0.2802	0.00241	-0.00052	0.00157
815.65	930.22	0.6166	0.1489	-0.00462	-0.0004	0.00132
827.82	952.37	0.8407	0.2864	0.0011	-0.00235	0.00078
699.54	859.99	0.8353	0.3074	-0.002	0.00014	0.00153
298.54	900.13	0.1601	0.2214	-0.00312	-0.00028	0.00072
243.6	896.01	0.6801	0.463	0.00265	-0.00055	-0.00085
500.28	383.51	0.1472	0.1236	-0.00254	0.00443	-0.00017
766.65	606.91	0.2009	0.133	0.00697	0.00089	0.00101
185.02	817.07	0.4474	0.7283	0.00211	0.00195	0.00024
856.61	670.03	0.3915	0.1587	0.00479	0.00326	-0.00136
197.94	955.86	0.0181	0.3145	0.00425	0.00548	0.00145
924.05	848.94	0.3295	0.1328	0.00686	-0.00277	0.00125
808.95	590.06	0.0824	0.753	-0.00058	-0.00112	0.00126
160.67	245.04	0.4363	0.4412	-0.00002	0.00409	0.00006
956.11	924.11	0.4569	0.1874	-0.00093	0.00473	0.00195
147.37	377.08	0.0022	0.5262	0.00509	0.00189	-0.00062
640.57	941.25	0.5575	0.5714	0.0008	-0.00007	0.00156
198.54	464.21	0.0291	0.022	-0.00766	-0.00442	0.00027
996.77	951.08	0.4301	0.1748	-0.00482	0.00292	0.00205
266.08	958.88	0.535	0.1104	-0.00501	-0.0051	0.00091
282.08	917.85	0.869	0.3295	0.0024	0.00036	-0.00002
854.1	611.95	0.0852	0.1141	0.00419	0.00861	0.00137
942.76	278.78	0.4145	0.3489	0.00075	0.00253	-0.00042
657.48	462.06	0.1762	0.1452	0.00445	0.00375	-0.00089
930.01	879.89	0.076	0.1028	-0.00831	-0.00624	-0.00073
840.83	665.62	0.2143	0.1702	0.00501	-0.00321	0.00056
696.73	844.19	0.5858	0.102	0.00185	-0.00435	-0.00097
981.45	911.86	0.0741	0.4279	-0.00207	0.00164	-0.00102
190.99	950.32	0.3013	0.2211	0.00452	-0.0094	0.00144
883.76	905.17	0.6834	0.3263	-0.00192	0.00168	-0.00106
901.46	901.13	0.4121	0.1665	0.00542	-0.00009	-0.00197
461.24	468.82	0.2155	0.1983	-0.00198	-0.00176	0.00016
573.61	734.54	0.5882	0.3209	-0.00075	0.00137	0.00018
836.4	452.4	0.2918	0.4395	-0.00167	0.00048	-0.00035
888.77	878.34	0.7392	0.1288	-0.00252	0.00368	0.00054
937.37	938.37	0.1309	0.5497	0.00146	0.00116	-0.00118
757.47	843.74	0.3072	0.0867	-0.00555	-0.00558	0.00153
567.19	720.05	0.6907	0.0538	0.00103	-0.00394	-0.00057
741.75	288.99	0.0742	0.5597	-0.00101	0.00153	0.00025
596.44	682.28	0.0428	0.1174	-0.00279	0.00443	-0.00146
852.14	563.25	0.5724	0.1321	-0.00042	0.00577	0.00163
579.6	429.72	0.2959	0.3764	-0.00013	0.00008	-0.00134
246.42	986.14	0.4244	0.311	-0.00329	0.0029	0.00202
976.09	666.16	0.6796	0.2441	-0.00129	0.00114	0.00104
275.51	984.44	0.6992	0.0091	-0.00076	0.00735	0.00033
966.78	214.21	0.3237	0.2086	0.00064	-0.00612	0.00041
978.12	585.86	0.527	0.2607	0.00333	0.00011	-0.00018
471.75	591.65	0.4241	0.1295	0.00264	-0.00172	0.00119
862.18	962.48	0.5109	0.0473	-0.0093	0.00087	0.00099
984.46	980.41	0.8313	0.1668	-0.00094	0.00344	0.00083
858.98	251.07	0.0878	0.2194	0.00051	-0.0056	-0.00119
745.9	678.79	0.8231	0.117	-0.00002	0.001	-0.0008
515.	745.91	0.0809	0.0527	0.00443	-0.00558	-0.00125
692.85	223.28	0.1378	0.198	0.00137	-0.00478	-0.00138
942.06	803.17	0.4164	0.4105	-0.00079	0.00024	0.0005
820.32	763.51	0.3089	0.0821	-0.00889	0.00424	-0.00082
895.18	976.82	0.5785	0.3448	0.00082	0.00248	0.00211
242.56	880.6	0.2151	0.2712	-0.00049	-0.00333	0.00035
759.11	963.19	0.7966	0.2303	-0.00218	-0.00144	0.00107
347.7	998.5	0.4107	0.0437	0.00669	-0.00199	0.00044
674.82	920.96	0.4371	0.1495	0.00042	0.00328	-0.00163
871.54	731.1	0.2708	0.1307	-0.00462	-0.00596	0.00011
760.28	714.69	0.8007	0.145	0.00012	0.00022	0.00025
361.64	992.8	0.1175	0.0575	0.00658	-0.00659	0.00156
828.29	955.2	0.8717	0.409	-0.0004	-0.00186	0.00205
864.75	792.02	0.4266	0.1092	0.00747	0.00085	0.00152
812.97	911.93	0.7543	0.0178	-0.00281	-0.00606	0.00173
169.41	845.	0.293	0.9244	0.00244	-0.00496	-0.00137
682.57	285.08	0.0202	0.1251	0.00519	0.00594	-0.00044
973.89	418.3	0.1772	0.164	-0.00048	0.00809	-0.00009
571.73	289.53	0.2183	0.2954	0.00002	0.00227	-0.0003
662.07	645.42	0.1682	0.0886	-0.00807	-0.0021	-0.00053
814.57	619.96	0.3268	0.3707	-0.00079	-0.00156	0.00127
363.54	981.79	0.3962	0.0739	-0.00271	0.00331	-0.00161
173.73	832.79	0.4834	0.8125	-0.00225	0.00286	-0.00154
892.73	704.14	0.5938	0.1537	0.00062	0.0048	0.00054
861.6	970.2	0.1668	0.13	-0.00468	-0.00474	-0.00035
221.17	751.22	0.3648	0.0525	-0.00375	0.00892	0.00029
648.4	346.24	0.9133	0.0188	0.00017	-0.00205	-0.00063
830.65	784.18	0.3603	0.1191	-0.00708	0.00008	-0.00084
836.8	723.14	0.7052	0.1936	-0.00004	0.00103	-0.00045
808.49	909.92	0.9751	0.0496	0.00049	0.00481	0.00115
787.43	443.04	0.1832	0.3519	-0.0024	0.0015	0.00075
708.65	598.52	0.3116	0.2786	-0.00204	0.00127	0.0004
575.07	566.76	0.1759	0.2321	0.00106	-0.0025	-0.00074
991.83	795.77	0.3058	0.1161	-0.00654	-0.00692	0.00011
798.78	222.81	0.0369	0.2199	0.00408	0.00345	0.00089
821.98	868.8	0.2996	0.079	-0.00392	0.0086	-0.00102
724.73	505.99	0.865	0.0612	-0.00034	-0.00295	0.00129
251.13	953.34	0.0901	0.3053	0.00417	0.0016	-0.00071
742.13	724.15	0.9458	0.035	-0.00105	0.00174	0.00023
899.48	931.64	0.7579	0.0011	-0.0005	0.00761	0.00152
261.46	982.25	0.1868	0.1322	0.00601	-0.00621	-0.00008
796.48	939.31	0.0696	0.801	0.00054	-0.00082	-0.00153
197.8	997.88	0.2621	0.4926	0.00508	0.00321	-0.00023
934.84	891.08	0.4456	0.3683	0.0014	-0.00063	-0.00009
951.6	656.87	0.1931	0.3515	0.00326	-0.00068	0.00117
944.82	379.63	0.2993	0.3668	-0.00162	-0.00253	-0.00058
166.57	531.85	0.6079	0.6732	-0.00058	-0.0019	-0.00172
770.02	934.97	0.1538	0.1434	-0.00483	0.00175	-0.00113
769.35	696.95	0.5331	0.036	-0.00344	0.00838	0.00128
308.91	922.57	0.0485	0.1815	0.00144	-0.00289	0.00063
287.71	909.64	0.1823	0.0964	0.0073	-0.00271	-0.00062
622.42	759.01	0.5665	0.1376	-0.00041	0.00352	0.0016
219.63	673.83	0.8309	0.3322	0.00115	0.00114	-0.00138
847.54	978.32	0.4243	0.1061	-0.00198	-0.00633	0.00218
791.18	669.62	0.3099	0.247	-0.00243	0.00231	-0.00015
201.32	859.14	0.2017	0.3639	-0.00206	0.00353	-0.00005
527.55	263.56	0.0861	0.7152	0.0001	0.00083	0.00066
638.52	843.93	0.3008	0.4865	-0.00023	-0.0011	-0.0014
844.49	707.92	0.2953	0.1882	-0.005	0.00093	0.00181
698.52	463.53	0.0933	0.099	-0.00338	0.00862	-0.0005
191.89	666.89	0.5325	0.5189	0.00188	-0.00112	-0.00115
217.49	887.22	0.1542	0.2023	-0.00594	-0.00456	-0.00122
969.07	940.64	0.3817	0.2547	0.00117	-0.00352	0.00061
706.91	365.38	0.0066	0.9157	0.00105	-0.00017	-0.00071
561.63	754.65	0.2039	0.0588	-0.00287	0.00642	-0.00198
250.8	912.83	0.3237	0.8365	-0.0005	0.00103	-0.00126
983.75	876.21	0.6325	0.2593	0.00124	-0.00107	-0.00001
769.48	620.93	0.1441	0.3583	-0.00021	0.00249	-0.00089
845.38	914.63	0.4338	0.0676	-0.00055	-0.009	-0.00106
709.93	665.1	0.6795	0.0021	0.0026	-0.00567	-0.00038
855.97	778.38	0.1418	0.1809	-0.00022	-0.00544	0.0003
653.17	948.39	0.7052	0.3907	-0.0012	-0.00014	-0.00114
629.81	893.63	0.3412	0.048	0.00273	-0.00596	-0.00058
987.56	932.48	0.0568	0.2916	-0.0038	0.00105	-0.00171
877.93	538.36	0.0011	0.2047	0.00526	0.00251	-0.00051
691.3	905.88	0.7792	0.1586	-0.00279	0.00111	0.00027
197.47	959.34	0.419	0.6246	0.00115	-0.00291	-0.00182
178.23	763.45	0.0119	0.4785	-0.01008	-0.00013	-0.00091
303.31	979.13	0.5324	0.0586	-0.00168	-0.00636	-0.00133
197.44	730.62	0.0498	0.422	0.00411	0.00046	0.00027
764.17	398.29	0.218	0.2962	0.00318	-0.00088	-0.00167
347.84	389.34	0.387	0.1796	0.00118	0.00169	-0.00055
625.66	540.51	0.829	0.0088	0.00088	-0.0024	0.00155
892.86	761.77	0.5559	0.174	-0.00405	0.00162	0.00063
271.3	662.26	0.1463	0.0153	-0.00715	0.00389	0.00057
713.65	498.17	0.1075	0.1211	0.00729	-0.00264	-0.00125
559.76	442.43	0.5147	0.0497	0.0013	-0.00626	-0.00066
256.	973.32	0.4466	0.2148	0.00371	0.00379	0.00105
551.39	428.53	0.0926	0.0937	-0.00642	0.00415	0.00002
309.97	917.85	0.6323	0.0547	-0.00361	-0.00305	0.00119
208.63	546.82	0.8114	0.8772	0.0002	-0.00026	-0.00026
208.72	734.63	0.3954	0.3731	0.00307	-0.00092	-0.00181
683.29	700.15	0.5128	0.2284	-0.00109	-0.00277	0.00105
765.72	366.95	0.3263	0.3641	-0.00125	0.00144	0.00069
909.24	677.53	0.8495	0.0008	-0.00239	-0.00598	-0.00131
768.04	483.86	0.0608	0.1753	0.00433	-0.00401	0.0014
746.89	978.54	0.3621	0.2937	0.00118	0.00181	0.00189
690.37	846.95	0.9059	0.1771	0.00284	-0.00038	-0.00049
891.33	376.49	0.8199	0.0053	0.00083	0.00767	-0.00073
356.68	806.2	0.0911	0.0176	-0.00447	-0.00418	0.00124
311.48	336.89	0.1049	0.1486	-0.00267	-0.00082	-0.00074
855.78	218.11	0.1892	0.5423	-0.00082	-0.0017	0.00089
882.05	455.43	0.39	0.4528	0.00026	-0.00045	-0.00111
280.77	866.9	0.6721	0.3263	-0.00213	0.00017	-0.00115
945.42	950.04	0.0651	0.2601	-0.00327	0.0024	-0.00094
613.87	396.16	0.1196	0.4764	-0.00151	-0.0005	-0.00068
932.01	721.43	0.2731	0.3079	0.00328	-0.00086	0.00159
169.66	698.35	0.3081	0.3682	-0.00059	0.00734	-0.00151
691.4	719.96	0.0318	0.0929	-0.00524	0.00637	0.00038
634.71	502.81	0.5097	0.1859	0.00191	-0.0011	-0.00102
786.57	868.57	0.9357	0.2771	0.00218	0.00141	0.00054
553.99	479.47	0.6722	0.0537	0.00106	-0.00347	0.00032
315.78	969.18	0.3611	0.0704	0.00674	0.00346	0.00024
227.11	988.37	0.3289	0.1548	0.00402	0.00913	-0.0005
435.38	531.68	0.7322	0.2956	0.00111	-0.00083	0.00125
855.68	902.95	0.4211	0.4392	-0.00169	-0.00122	-0.00071
861.21	858.86	0.4679	0.0899	-0.00281	0.00741	0.00091
836.54	679.6	0.1581	0.4041	0.00217	-0.00099	0.00107
683.23	870.84	0.5447	0.4847	0.00125	-0.00026	-0.00154
235.8	739.9	0.5215	0.3839	0.0014	-0.00098	-0.00182
317.81	952.17	0.2213	0.0665	0.00588	0.00676	-0.0007
697.94	431.25	0.5716	0.0574	-0.00038	0.00761	0.00001
674.89	235.38	0.6982	0.0658	-0.00003	-0.00578	-0.00144
998.67	951.59	0.539	0.223	0.00364	0.00117	0.0016
869.36	964.47	0.7004	0.1049	-0.00529	-0.00237	-0.00115
591.26	609.12	0.4748	0.0178	0.00313	-0.00742	0.00141
828.59	817.69	0.2521	0.1417	-0.00613	-0.00162	0.00176
238.29	914.72	0.3831	0.1018	0.00261	0.00914	0.0013
946.58	213.36	0.1261	0.2452	-0.00174	-0.00522	-0.0009
194.04	874.79	0.2856	0.7191	-0.00377	0.0011	-0.00117
631.01	278.19	0.2945	0.3639	0.001	0.00105	-0.00118
365.32	975.	0.3743	0.0569	0.00374	-0.00306	0.0011
538.32	681.89	0.7718	0.1904	-0.00134	0.00173	-0.00048
177.41	826.92	0.1004	0.717	-0.00591	0.00202	-0.00153
434.34	343.19	0.2373	0.0956	-0.0009	-0.00514	-0.00033
154.22	405.88	0.0394	0.8543	-0.00208	0.00349	-0.00013
255.29	973.67	0.2304	0.2689	-0.00368	0.00287	-0.00049
983.	743.67	0.2901	0.2096	0.00387	-0.00395	0.00014
966.83	460.5	0.0579	0.1549	-0.00756	0.00432	0.00165
203.76	981.04	0.1792	0.4163	-0.00714	-0.00177	-0.00106
756.82	780.02	0.2778	0.2221	0.00287	0.00233	0.00146
735.09	992.77	0.52	0.0317	0.00168	-0.00639	0.00193
996.55	503.76	0.5099	0.1169	-0.00193	-0.00865	0.00024
642.64	684.47	0.5603	0.1562	0.00003	0.0038	0.00071
616.08	627.28	0.2246	0.133	-0.00255	-0.00428	-0.00085
993.1	904.24	0.9918	0.0529	-0.00135	0.00343	0.00057
551.03	783.89	0.6643	0.0612	-0.001	0.0032	-0.00075
230.03	797.08	0.2803	0.0824	-0.00413	0.0076	-0.00123
588.79	836.25	0.8047	0.2366	-0.00171	0.00023	-0.00072
718.28	817.14	0.5817	0.6256	0.00094	0.0007	-0.00051
548.4	259.09	0.0274	0.41	-0.00194	-0.00042	-0.00153
990.27	728.03	0.9243	0.0575	0.00077	0.00525	0.00089
319.92	972.49	0.3349	0.2283	-0.00308	-0.00041	-0.00061
237.3	882.79	0.2842	0.0964	0.00152	0.00955	0.00105
984.45	450.17	0.2444	0.162	-0.0018	0.00787	-0.00079
697.36	811.89	0.3994	0.0506	0.0047	-0.00703	0.00111
873.83	937.35	0.8922	0.149	-0.00092	-0.00424	-0.002
987.15	691.1	0.8216	0.0824	-0.00037	0.0062	0.00062
915.37	960.54	0.6642	0.041	0.00615	0.00575	-0.00007
981.18	747.75	0.449	0.1516	0.00668	0.00141	-0.00051
982.89	713.35	0.3483	0.1503	0.00234	-0.00714	0.00122
769.76	263.32	0.0852	0.1372	0.0015	-0.00788	-0.0001
801.39	865.81	0.2937	0.0756	-0.00796	0.00527	-0.00187
707.08	560.54	0.5412	0.0869	-0.00132	0.00609	-0.00016
957.3	745.42	0.2917	0.3864	-0.00215	0.00117	-0.00179
764.58	671.42	0.9256	0.0593	-0.00014	-0.00122	-0.00113
180.2	790.01	0.8076	0.1157	0.00177	-0.00837	0.0016
893.68	842.29	0.9008	0.1248	-0.00122	-0.00128	0.00023
900.29	739.57	0.75	0.0106	-0.00331	0.00691	0.00109
762.81	438.15	0.6559	0.2087	0.00086	0.0005	-0.0004
979.48	837.14	0.4183	0.3528	0.00095	-0.00177	-0.00153
934.7	593.25	0.204	0.1883	0.00237	-0.00589	0.00024
715.24	772.95	0.8	0.0418	-0.0003	-0.00536	0.00147
813.34	877.65	0.1354	0.1366	-0.00463	0.00427	0.00131
778.94	782.96	0.7715	0.0754	0.00206	0.00455	-0.00064
732.92	329.56	0.1743	0.2287	-0.00257	-0.0035	-0.00081
229.03	916.5	0.1349	0.3792	0.00139	-0.00292	0.00094
177.34	873.44	0.4433	0.2735	0.00309	-0.00793	0.00104
818.56	807.08	0.4295	0.1433	0.00221	0.00497	-0.00168
214.21	388.19	0.0545	0.0251	0.00253	0.00257	0.00157
858.35	448.89	0.2157	0.3759	-0.00035	0.00275	0.00074
756.34	933.5	0.5199	0.5896	0.00107	-0.00056	-0.00123
894.63	921.82	0.5268	0.1135	-0.00156	0.0066	-0.00112
931.61	587.88	0.2668	0.1985	-0.00427	0.00399	0.00098
546.4	973.76	0.1284	0.0184	-0.00245	0.00971	-0.00072
901.53	453.5	0.5305	0.3321	0.00004	0.00087	0.00034
742.01	686.79	0.5805	0.0749	-0.0007	-0.00622	-0.00155
755.1	943.1	0.4614	0.0116	-0.00078	0.00891	-0.00183
637.64	540.61	0.1762	0.0826	0.00288	0.00845	-0.00005
616.38	217.98	0.0029	0.2968	-0.00116	-0.00279	-0.00122
806.97	662.86	0.0814	0.1219	0.00813	-0.00167	-0.0005
876.51	898.39	0.5867	0.2085	-0.00385	0.00135	-0.00201
705.5	894.56	0.7251	0.1317	0.00366	-0.00002	-0.00062
934.02	624.32	0.1635	0.2817	0.00321	-0.00273	0.00077
497.59	650.48	0.9235	0.4254	0.00038	0.0009	-0.00058
227.95	927.74	0.3718	0.4159	-0.00284	-0.00218	-0.00021
971.32	739.59	0.8927	0.1176	-0.00348	0.00007	0.00056
601.27	777.57	0.4427	0.0564	0.00579	0.00166	0.00059
757.79	583.34	0.1466	0.1604	0.00598	-0.00062	-0.00083
829.61	973.43	0.7163	0.0264	0.00651	0.00208	-0.0014
976.53	426.68	0.2896	0.3585	-0.002	-0.00259	-0.00061
670.26	816.97	0.0299	0.1269	0.00397	-0.00321	-0.00197
823.18	946.32	0.9419	0.2505	-0.00035	-0.00277	-0.00119
800.16	359.91	0.5798	0.2711	-0.00053	-0.00019	-0.00098
322.75	854.37	0.5932	0.0421	0.0033	-0.00071	0.00197
947.55	938.21	0.4475	0.2537	0.00017	-0.0035	-0.0003
140.71	408.71	0.0045	0.8752	-0.0015	0.00074	0.00092
673.68	309.08	0.0684	0.6058	0.00073	-0.00132	0.00039
842.31	861.29	0.7567	0.174	-0.00336	-0.0022	-0.00061
697.84	721.5	0.8637	0.3482	-0.00164	-0.00024	-0.00045
740.56	536.26	0.1973	0.3677	-0.00226	0.00048	-0.00131
837.59	867.95	0.3278	0.1034	0.00268	0.00731	-0.00155
838.19	983.45	0.2831	0.3555	-0.00202	0.00114	-0.00166
307.68	439.11	0.1441	0.0213	0.00237	-0.00755	-0.00014
683.19	992.79	0.217	0.0509	-0.00635	-0.00506	-0.00153
616.34	559.43	0.8324	0.0047	0.00002	-0.00217	-0.00002
174.74	943.6	0.0889	0.4383	0.00703	-0.00702	0.0014
329.82	971.52	0.5592	0.1015	-0.00455	-0.00041	0.00189
900.25	926.18	0.2313	0.5121	0.00096	-0.00164	-0.00154
233.54	619.74	0.9167	0.1802	-0.0009	0.00089	-0.00162
858.22	753.29	0.2611	0.1024	0.00763	-0.00522	-0.00184
750.79	633.82	0.0148	0.1847	-0.00101	-0.00488	0.0002
173.79	725.71	0.0598	0.2279	0.00604	0.00771	-0.00012
593.7	767.03	0.4858	0.24	-0.00182	-0.00115	0.00047
976.13	489.25	0.1721	0.1885	-0.00659	-0.00252	0.00057
660.21	937.3	0.0359	0.7883	0.00023	0.00059	-0.00111
466.71	638.35	0.1571	0.0341	-0.0071	0.00605	-0.00147
753.3	969.79	0.1055	0.0698	0.00891	-0.00312	-0.00039
690.64	228.7	0.0254	0.241	0.00274	-0.00316	0.00086
616.96	893.48	0.9181	0.1999	-0.00084	0.0016	0.00046
787.45	867.1	0.3475	0.0801	0.00447	0.00706	0.00039
690.46	540.37	0.3872	0.2257	0.00143	-0.00236	-0.00161
198.36	819.43	0.3312	0.4378	-0.00306	0.00232	-0.00004
172.02	578.67	0.0063	0.3309	0.00227	-0.00318	0.00067
785.88	924.78	0.9199	0.0373	0.00141	-0.00468	-0.00081
681.52	752.13	0.518	0.0056	0.00429	0.00717	-0.0005
411.49	498.01	0.3163	0.1325	0.00183	0.00229	-0.00168
876.26	841.69	0.7985	0.0121	-0.00293	-0.0055	-0.00119
634.02	686.57	0.3585	0.1286	0.00425	0.00244	-0.00112
898.27	885.89	0.7891	0.2386	0.00049	-0.00028	-0.00094
792.18	427.61	0.2281	0.2641	-0.00364	0.00123	-0.00094
859.74	388.11	0.7209	0.0391	-0.0011	-0.00829	-0.00063
944.54	723.14	0.5078	0.1561	-0.00423	0.00412	-0.00068
955.24	300.33	0.0757	0.1856	-0.00357	-0.0065	-0.00067
183.22	675.15	0.1987	0.7098	0.00301	0.0007	-0.00034
750.95	787.57	0.6561	0.4718	0.00094	-0.00129	-0.00193
920.52	437.32	0.8309	0.1748	-0.00069	-0.00197	-0.00085
253.11	867.16	0.0591	0.3179	-0.00212	0.0019	0.0012
999.6	858.76	0.4737	0.1007	0.0072	-0.00545	-0.00148
984.89	882.62	0.0073	0.2	0.00046	0.00578	-0.0001
423.23	372.72	0.3124	0.0497	0.00096	-0.00694	0.0004
832.05	716.36	0.9309	0.0319	-0.0004	0.00315	0.00059
995.24	934.25	0.1754	0.1299	0.0075	0.00439	-0.00177
831.47	896.02	0.9204	0.1803	-0.00355	-0.00121	0.00207
864.47	878.1	0.1425	0.1914	-0.00353	0.00356	0.0004
905.5	858.85	0.6107	0.1429	-0.0042	0.00269	-0.00036
799.75	779.53	0.618	0.1589	0.00098	0.00353	-0.00028
620.67	948.3	0.8631	0.1971	0.00154	-0.00073	0.00153
633.36	561.37	0.0899	0.145	-0.00479	-0.00242	-0.00146
852.66	819.97	0.4463	0.1847	-0.0033	-0.00278	0.00022
694.08	725.87	0.6976	0.1328	0.00302	-0.00294	-0.00134
670.08	497.74	0.7394	0.1337	0.00043	-0.00075	0.0005
802.6	730.53	0.5881	0.2212	-0.00063	-0.00172	0.00143
177.52	875.83	0.1238	0.7307	-0.0042	0.00286	-0.0003
185.61	857.31	0.301	0.3852	0.00102	0.00447	-0.00022
800.87	852.09	0.2643	0.1092	-0.00679	0.00308	0.00059
890.18	727.96	0.7746	0.1067	-0.00271	-0.0036	0.00193
185.27	810.21	0.0317	0.4966	-0.00686	0.00119	0.00007
638.85	500.78	0.2342	0.1117	-0.00477	-0.00479	-0.00082
365.82	996.99	0.3402	0.0129	-0.00707	0.0047	0.0001
687.87	705.06	0.1642	0.2085	-0.00199	-0.00304	0.0019
896.58	338.45	0.1897	0.3908	-0.00168	-0.00249	-0.00102
742.91	862.51	0.4093	0.3775	0.00101	0.00167	-0.00008
566.87	376.47	0.7737	0.0252	-0.00058	0.0032	0.00064
139.65	379.75	0.1493	0.4957	-0.00171	0.00568	-0.00103
181.28	902.05	0.3969	0.4273	0.00024	0.00507	0.00072
923.14	986.37	0.68	0.7936	-0.00021	0.00116	-0.001
892.45	892.07	0.8839	0.0065	-0.00059	0.00544	0.00152
956.7	840.33	0.5052	0.0888	-0.00061	0.0088	0.00073
953.26	769.5	0.2387	0.4186	0.00171	0.00165	0.00032
535.5	400.02	0.3491	0.156	0.00165	-0.00313	-0.00099
772.67	974.65	0.6424	0.0308	-0.00107	-0.00628	-0.00016
901.74	484.13	0.1431	0.1379	0.00606	-0.00646	-0.00135
852.24	398.1	0.7379	0.1296	0.0005	0.00466	-0.00057
989.92	780.73	0.5418	0.2485	-0.00282	0.00141	0.00136
383.62	471.13	0.2785	0.8057	0.00033	0.00034	-0.0011
245.99	939.56	0.309	0.2193	-0.00291	-0.0042	-0.00035
614.48	777.79	0.7736	0.1161	0.00121	0.00302	-0.00017
457.19	573.04	0.1902	0.0661	0.00629	0.00061	-0.00148
255.63	319.52	0.3208	0.8515	-0.00005	-0.00031	0.00009
721.83	611.52	0.305	0.2653	0.00088	0.0025	0.00026
677.93	757.89	0.4771	0.1456	-0.00137	-0.00399	0.0016
968.93	284.02	0.1782	0.1749	0.00047	0.00773	-0.00054
734.	290.96	0.1519	0.2126	-0.00191	0.0044	-0.0004
888.24	927.27	0.3396	0.1174	0.00733	0.00163	-0.00013
545.33	842.01	0.6651	0.0765	-0.0023	-0.00138	-0.00068
308.79	992.57	0.413	0.1691	0.00408	0.00204	0.00019
581.59	441.77	0.7261	0.0916	0.00068	-0.00181	-0.00061
649.16	880.03	0.3404	0.5028	0.00033	0.00101	-0.00012
905.68	645.24	0.9289	0.0125	-0.00166	0.00474	-0.00092
303.97	786.06	0.5425	0.6278	-0.00048	0.00011	0.00154
539.45	673.29	0.1765	0.3107	-0.00149	0.00078	0.00169
685.56	729.87	0.7692	0.1307	-0.00268	0.00301	-0.00115
325.26	448.7	0.3657	0.3758	0.00019	-0.00071	-0.00042
643.43	332.34	0.0482	0.2532	0.00353	0.00087	-0.00144
822.48	735.91	0.5853	0.0833	0.00093	-0.00668	0.00064
759.77	717.27	0.2707	0.1463	0.00564	-0.00055	-0.00015
760.31	967.69	0.5205	0.0647	0.0056	-0.00324	0.00052
534.3	567.53	0.2388	0.106	-0.0043	0.00317	0.00098
227.6	973.81	0.6528	0.621	0.00303	0.00072	-0.00218
907.92	798.12	0.2711	0.1032	-0.00391	-0.00871	0.00065
190.54	646.84	0.4151	0.3577	0.00048	-0.00197	-0.0007
349.24	906.88	0.3469	0.0205	-0.00502	-0.00222	0.00134
875.35	985.62	0.0311	0.2214	-0.00335	-0.00232	0.00086
252.07	900.48	0.3752	0.1914	0.00554	-0.00142	-0.00182
782.91	768.97	0.7104	0.1232	-0.00001	-0.00388	-0.00077
727.22	502.54	0.0837	0.203	0.00471	-0.00079	-0.00067
852.53	367.64	0.2402	0.2839	-0.00213	0.00324	-0.00162
168.48	561.15	0.7931	0.2219	0.00045	-0.00546	0.00084
285.5	848.66	0.8458	0.0438	0.00132	0.00307	-0.00009
758.16	954.79	0.6564	0.2702	0.00234	-0.00062	0.00078
527.87	588.04	0.1589	0.089	-0.00608	0.00162	-0.00005
824.02	912.43	0.6398	0.042	0.00598	0.00465	0.00016
948.98	936.2	0.9192	0.0005	-0.00119	-0.00525	-0.00033
437.22	409.09	0.0689	0.0631	-0.00814	-0.00318	-0.00076
714.48	596.01	0.2138	0.2093	0.00005	0.00393	-0.00083
535.84	645.73	0.1511	0.2847	-0.0019	0.00029	-0.00175
243.88	978.32	0.5065	0.1059	-0.00074	0.00869	-0.00026
829.46	927.66	0.6135	0.0562	-0.00485	-0.00563	0.00068
455.37	778.35	0.0069	0.0278	0.00622	0.00549	0.0007
223.64	967.97	0.0483	0.7212	-0.00054	-0.00193	-0.0005
859.	495.03	0.1701	0.1686	0.00222	-0.00634	0.00012
989.59	533.7	0.1877	0.2261	-0.00282	0.00509	0.00033
652.42	457.85	0.113	0.4221	0.00193	-0.00023	0.0003
673.62	682.39	0.4923	0.2732	-0.0024	-0.00011	0.00052
370.41	897.3	0.3655	0.9645	-0.00026	0.00006	0.00026
783.53	511.14	0.1548	0.395	0.00178	0.00169	0.00156
266.96	838.28	0.2536	0.1178	-0.00598	-0.00136	-0.00091
95.49	241.99	0.0644	0.1484	0.00145	0.00821	-0.0015
517.85	897.2	0.0778	0.0284	0.00001	-0.00757	-0.00093
222.69	908.09	0.8568	0.3832	0.00056	0.00291	-0.00011
608.25	788.66	0.7377	0.8863	0.00045	0.0004	-0.00186
757.02	952.45	0.0297	0.0966	-0.00299	0.00651	-0.0016
338.11	917.81	0.8401	0.552	0.00056	0.00053	0.00029
361.78	507.04	0.6163	0.1217	0.0011	-0.00158	-0.00075
513.23	543.13	0.142	0.1122	0.0051	0.00092	0.00008
920.56	477.83	0.0293	0.6488	0.00123	0.00152	0.00074
668.48	989.67	0.1086	0.1754	0.00092	0.00249	0.00028
982.57	671.84	0.4043	0.1118	0.00605	-0.00727	0.00018
732.15	612.9	0.243	0.09	-0.00676	-0.00613	0.0012
773.08	708.57	0.2964	0.0783	0.00678	0.00713	0.00066
675.26	705.46	0.4412	0.0996	0.00122	-0.00577	-0.00096
474.8	477.41	0.0446	0.4838	-0.0007	0.0009	-0.00049
894.69	973.57	0.5628	0.0524	0.00037	-0.00874	0.00152
896.93	867.22	0.6754	0.1152	-0.0037	0.00382	-0.00099
191.41	883.67	0.1159	0.3424	0.01022	-0.00213	0.00181
903.68	394.23	0.0987	0.1786	-0.00325	-0.0063	0.0013
731.74	855.8	0.4831	0.0357	0.00512	0.00663	-0.0007
298.79	980.25	0.8927	0.0995	0.00132	0.00389	0.00173
752.55	903.14	0.8187	0.2615	-0.00076	0.00233	0.00062
780.9	429.98	0.4119	0.2979	-0.00181	0.00124	-0.00021
207.83	734.44	0.2703	0.5281	0.00097	-0.00141	0.00004
651.52	603.94	0.585	0.1875	-0.00122	0.00053	0.00174
292.51	987.15	0.2255	0.1093	0.00718	-0.00401	-0.00185
820.76	818.18	0.0254	0.7185	-0.00052	0.00117	0.00006
220.94	989.43	0.0805	0.5712	0.00401	0.00076	0.00044
562.55	639.27	0.3609	0.1105	-0.00438	0.00188	0.00152
223.39	750.21	0.1022	0.0869	-0.00462	-0.00782	-0.0005
198.57	513.51	0.484	0.3083	0.00093	-0.00039	-0.00154
723.52	636.66	0.7284	0.1261	0.0022	0.00091	0.00171
512.35	736.64	0.3751	0.3133	0.00076	-0.00096	0.00192
653.79	940.59	0.4764	0.0278	-0.00601	0.00004	-0.00177
700.68	517.09	0.2188	0.1077	0.00408	0.00676	0.00053
598.42	911.84	0.5411	0.0795	0.00275	0.00196	0.00099
636.18	639.37	0.0767	0.5516	0.0012	0.00055	0.00089
873.23	827.56	0.5022	0.2428	-0.00164	0.00227	0.00171
833.72	959.39	0.8233	0.0512	0.00459	-0.00346	-0.00018
837.91	759.03	0.3809	0.2027	-0.00283	-0.00299	0.00161
206.39	975.31	0.8559	0.2743	0.00057	0.0055	-0.00038
705.57	266.55	0.1222	0.8556	-0.00011	0.0008	0.0009
543.6	224.47	0.0613	0.0931	-0.00061	0.00829	0.00142
795.16	638.99	0.7854	0.1477	0.00059	-0.00083	0.00018
224.05	804.89	0.5845	0.0391	-0.00069	-0.00748	-0.00108
987.7	490.02	0.2076	0.2476	-0.00388	-0.0036	-0.00039
473.88	716.72	0.6374	0.2308	-0.00122	-0.00054	0.00113
255.9	929.72	0.9299	0.4364	0.00267	0.00007	-0.00007
660.95	298.5	0.0385	0.1142	0.0033	0.00755	0.0005
693.07	493.42	0.7127	0.1481	0.0006	0.00119	0.00153
169.36	882.13	0.9653	0.6657	0.00073	-0.00721	-0.002
885.34	833.46	0.16	0.3228	0.0027	-0.00148	-0.00045
212.17	537.74	0.4065	0.2303	-0.00063	-0.00078	0.00074
170.72	795.77	0.1588	0.9343	0.00279	0.00336	0.00119
695.38	595.24	0.2343	0.0931	0.00149	0.00817	0.00174
908.33	794.96	0.9733	0.0062	-0.0027	-0.00252	0.0016
391.2	997.85	0.2349	0.0725	0.00445	0.0001	-0.00184
999.87	839.34	0.6031	0.0892	-0.00473	-0.00683	-0.00201
924.15	563.85	0.5793	0.2211	-0.00109	-0.00327	0.00026
630.32	676.22	0.4151	0.1233	-0.00281	0.00394	0.00016
474.09	552.91	0.84	0.462	-0.00051	-0.00087	-0.00067
272.71	721.7	0.1172	0.0856	0.00096	0.00341	-0.00061
890.25	899.06	0.1369	0.2738	-0.00325	-0.00163	-0.00179
862.7	934.71	0.3873	0.1473	-0.00092	-0.00557	-0.00014
836.68	577.67	0.2438	0.2207	0.00211	-0.00409	-0.00099
626.75	712.45	0.3972	0.4005	0.00148	-0.00068	0.00015
350.5	979.76	0.4557	0.0848	-0.00461	-0.00035	-0.00133
496.26	709.99	0.7776	0.1135	-0.00233	-0.00002	0.00093
170.15	554.67	0.186	0.2896	-0.00104	0.00439	0.00057
514.01	491.72	0.0509	0.3267	0.00193	0.00011	-0.00088
715.5	873.12	0.908	0.1251	0.00168	-0.00305	0.00029
656.66	857.09	0.2067	0.0581	-0.00769	0.00411	-0.00072
822.82	788.82	0.0652	0.4344	0.00214	0.00044	0.00097
780.44	989.9	0.8937	0.1502	0.00329	-0.00088	0.00058
688.2	471.75	0.5509	0.1017	0.00123	-0.00542	0.00137
277.28	844.19	0.1914	0.5192	-0.00026	0.00106	-0.00015
990.13	530.49	0.3573	0.1876	0.00188	-0.00618	0.00009
877.29	902.66	0.431	0.7997	-0.001	-0.0003	0.00058
876.37	865.2	0.0667	0.3387	-0.00139	-0.00255	-0.00156
959.35	450.47	0.067	0.6761	0.00096	-0.00166	-0.00099
603.	373.88	0.4264	0.1808	-0.00075	-0.00304	-0.00027
201.12	794.09	0.5165	0.3545	0.00066	0.00297	-0.00145
847.15	664.6	0.3385	0.1399	-0.00561	-0.00386	-0.00045
977.62	405.5	0.1231	0.5833	0.00095	-0.002	-0.00128
254.7	954.41	0.4609	0.0959	0.00371	-0.0076	0.00024
605.85	540.37	0.3072	0.1763	0.00038	-0.00348	-0.00092
878.24	676.54	0.5619	0.1846	-0.00389	0.00114	-0.00148
534.31	764.87	0.2508	0.0117	0.00978	0.0016	0.00045
621.18	649.37	0.2598	0.1861	0.00045	-0.00352	0.0018
245.18	846.74	0.0435	0.3946	-0.0018	-0.00151	-0.00118
825.52	861.62	0.4693	0.1122	0.00085	-0.00646	0.00009
608.07	467.02	0.1031	0.0958	0.00232	0.00766	-0.0006
671.48	932.79	0.3389	0.9159	-0.00044	0.00039	-0.00026
519.99	362.15	0.5015	0.1255	-0.00062	0.00309	-0.00001
927.2	715.91	0.7883	0.082	0.0009	-0.00573	-0.00076
736.92	496.98	0.0492	0.166	-0.00601	0.00005	0.00137
873.63	294.47	0.8258	0.1762	-0.0003	-0.00175	0.00054
878.32	792.68	0.095	0.2803	-0.00132	-0.00343	0.00149
903.18	647.91	0.3038	0.1879	0.00197	-0.00532	0.00029
190.94	924.16	0.3917	0.2623	-0.00341	0.00683	-0.00115
979.03	939.26	0.2195	0.1461	-0.0019	0.00707	-0.00169
908.83	982.83	0.4803	0.2076	0.0007	-0.00424	-0.00164
980.32	813.48	0.3283	0.1059	0.00998	-0.00082	0.00068
261.49	832.44	0.2136	0.404	-0.00051	0.00148	-0.0018
626.83	655.29	0.5791	0.2974	0.00122	-0.00175	-0.0005
834.16	743.83	0.0818	0.1589	-0.00532	-0.00333	-0.00093
543.78	791.99	0.3808	0.007	0.00575	-0.00327	0.00171
763.46	991.68	0.3032	0.071	0.00751	0.00229	0.00127
859.85	880.33	0.6511	0.1235	0.00526	-0.00202	-0.0005
214.55	834.45	0.4251	0.2282	0.00358	-0.00378	-0.00101
800.17	970.47	0.0725	0.2215	-0.00305	0.00166	-0.00044
850.	542.71	0.1081	0.2329	0.00137	0.00458	0.00036
830.36	998.38	0.2555	0.2087	0.00147	-0.00343	0.0011
918.59	249.57	0.9822	0.0416	-0.00015	-0.00526	-0.00084
901.5	552.49	0.1062	0.3227	-0.00038	-0.00364	-0.00145
216.25	903.6	0.2331	0.4193	0.00484	-0.00036	0.00177
764.78	701.61	0.2675	0.2509	0.0015	0.0028	-0.00046
696.07	577.39	0.2268	0.0889	0.00551	0.00696	0.00135
960.62	777.65	0.0734	0.1442	0.0042	0.00711	-0.00079
476.59	619.64	0.0464	0.046	0.00751	0.00585	-0.00028
273.13	899.18	0.3579	0.4158	-0.00189	-0.0009	-0.0009
788.83	684.08	0.2945	0.1323	-0.00631	0.00208	0.00188
224.72	838.53	0.3349	0.5242	0.00079	-0.00173	-0.00004
895.67	780.38	0.3459	0.0975	-0.00848	0.00395	0.0016
710.5	655.14	0.2204	0.1306	0.00414	0.00452	-0.00106
645.03	645.24	0.637	0.0449	0.00202	-0.0053	-0.00048
180.63	996.11	0.1427	0.8985	-0.00493	0.00254	-0.0013
804.11	711.23	0.1752	0.2529	0.00054	0.00359	0.00023
531.89	705.29	0.8778	0.1244	0.00039	0.00237	-0.00001
209.8	809.88	0.1002	0.2271	-0.0044	0.0037	0.00043
276.09	838.73	0.5274	0.367	-0.00148	0.00083	-0.00196
862.27	421.27	0.1029	0.4778	-0.00245	-0.00019	-0.00064
359.98	950.95	0.499	0.0191	0.00263	-0.00324	-0.00008
746.65	993.55	0.2244	0.0505	0.0022	-0.00979	0.00131
265.62	893.41	0.1756	0.1014	-0.00742	0.0049	0.00155
825.65	526.12	0.6302	0.166	0.00196	0.00332	-0.0005
650.71	682.32	0.0134	0.1654	0.00412	0.00168	-0.00052
650.7	917.95	0.3385	0.0164	-0.00865	0.00192	0.00051
713.22	651.33	0.0504	0.2694	0.00059	-0.00305	0.00004
210.47	946.01	0.1384	0.5168	0.00482	0.00072	0.002
832.16	943.78	0.0456	0.2704	-0.00093	-0.00299	0.00168
804.48	254.38	0.0707	0.1556	0.00243	-0.00703	0.00153
754.75	787.68	0.1354	0.141	0.00534	0.00247	0.00049
291.59	835.75	0.1972	0.0465	-0.00526	-0.00804	-0.00125
751.05	601.67	0.5312	0.2246	0.00091	0.00165	-0.00135
884.05	675.95	0.9341	0.0288	-0.00049	0.00423	-0.00121
347.22	996.11	0.0823	0.1534	-0.00002	0.00348	-0.00165
628.41	809.58	0.7827	0.0271	-0.00032	-0.00419	0.00153
705.92	835.3	0.2811	0.1858	-0.00275	0.00241	-0.00098
761.19	697.76	0.8147	0.1116	0.00142	-0.00136	0.00184
915.99	930.99	0.1024	0.41	0.00023	-0.00245	0.00059
798.82	865.06	0.2305	0.0789	0.00924	-0.00339	0.00101
558.37	686.05	0.0135	0.1175	-0.00357	-0.00295	-0.00046
654.85	847.17	0.4736	0.102	0.00447	-0.00128	0.00036
606.	906.85	0.2489	0.074	-0.0049	0.00136	-0.00161
349.81	976.69	0.3113	0.1018	-0.00462	0.0008	-0.00162
850.43	744.52	0.5735	0.2531	-0.00126	-0.0005	-0.00131
907.13	643.92	0.0194	0.5007	0.0014	-0.0019	-0.00168
229.07	713.57	0.4322	0.022	0.00284	0.00628	0.00035
835.82	495.51	0.175	0.2084	0.00535	-0.00027	-0.00079
629.31	922.69	0.2019	0.1133	0.00078	0.00371	0.00084
406.11	547.81	0.3494	0.7195	0.00003	-0.00048	-0.00044
536.04	708.83	0.2881	0.1945	0.00244	-0.00021	0.0006
519.54	638.09	0.71	0.2644	0.00031	-0.00169	-0.00006
713.57	758.55	0.0484	0.0909	-0.0003	-0.00844	0.00097
316.6	657.24	0.0566	0.0059	0.00792	0.00173	0.00178
283.99	935.2	0.5978	0.3855	-0.00006	-0.00186	0.00158
852.19	996.08	0.6884	0.0804	0.0045	-0.00413	0.00042
999.62	851.89	0.2014	0.2445	-0.00375	-0.00294	-0.00174
946.32	269.38	0.0546	0.2845	0.00312	-0.00368	0.00005
896.11	743.93	0.2314	0.1759	-0.00414	0.00427	-0.00023
311.92	950.37	0.1261	0.361	-0.00117	-0.00141	0.00012
730.02	954.69	0.0586	0.8575	0.0002	0.00071	-0.00022
645.41	716.54	0.7381	0.0475	0.0021	0.00466	-0.00189
188.59	434.54	0.0791	0.0066	0.00402	-0.00663	0.00122
951.49	787.58	0.5745	0.1487	-0.00251	0.00494	-0.00166
899.07	647.54	0.0165	0.3485	-0.00222	-0.00249	-0.00032
678.47	578.81	0.2431	0.1448	-0.00326	-0.00429	-0.00035
902.27	725.54	0.6388	0.186	-0.00262	-0.0021	-0.00018
768.23	900.97	0.5821	0.1051	0.00392	-0.00365	0.00134
890.11	289.19	0.1826	0.3199	-0.00228	-0.00303	0.00128
497.16	718.65	0.1733	0.0403	0.00722	0.00318	-0.00069
560.48	446.73	0.2174	0.1147	0.00042	0.00571	-0.00168
228.06	861.41	0.1316	0.2717	-0.00536	0.0006	-0.00071
593.92	933.66	0.7698	0.106	0.00108	0.0019	0.00213
317.7	862.57	0.989	0.2492	-0.00038	0.00122	-0.00081
658.46	533.59	0.1812	0.1899	-0.00386	0.00178	-0.00104
169.67	847.13	0.9132	0.4392	-0.00147	0.00971	-0.00132
905.2	765.13	0.0188	0.2074	0.00541	-0.0003	0.0009
572.9	657.63	0.7304	0.013	0.0015	-0.00455	0.00053
636.83	525.59	0.7452	0.1148	0.0006	-0.00052	-0.00003
463.6	643.78	0.1096	0.2323	-0.00015	-0.00159	0.00168
961.16	805.09	0.2515	0.2233	0.00314	0.00379	0.00001
694.46	707.15	0.2004	0.1812	-0.00427	0.00035	-0.00168
737.07	228.	0.1523	0.9398	-0.00025	-0.00027	0.00069
690.46	796.3	0.687	0.1422	0.00386	-0.00059	-0.00155
829.62	705.87	0.3524	0.1158	0.00379	-0.00648	0.00071
972.9	553.41	0.1182	0.2001	0.00368	-0.00538	-0.00038
226.8	763.8	0.1408	0.2464	-0.00297	-0.002	0.00163
479.85	548.57	0.477	0.1979	0.00133	0.00196	0.00114
884.62	526.28	0.1795	0.2161	-0.00291	0.00451	-0.00057
860.52	719.83	0.0542	0.1525	-0.00686	-0.00146	-0.00029
871.1	998.89	0.1471	0.2652	0.00335	0.0001	0.00065
746.79	736.81	0.2704	0.2636	0.00161	-0.00244	-0.0019
963.37	773.38	0.0737	0.3154	-0.00337	-0.00178	-0.00156
852.22	550.92	0.2581	0.1891	0.00069	-0.00552	-0.00067
750.77	712.1	0.2052	0.1332	0.00214	-0.00582	-0.00057
299.92	556.92	0.2359	0.0031	0.00212	0.00123	0.00117
792.05	916.81	0.2785	0.1272	0.00067	-0.00581	0.0005
748.47	700.36	0.6302	0.0405	0.00182	0.00664	0.00047
246.81	960.31	0.2768	0.2069	-0.00714	0.001	-0.00027
828.21	784.93	0.1665	0.4129	-0.00213	-0.00044	-0.00002
730.89	952.65	0.7544	0.1382	-0.00041	0.00338	-0.00066
906.62	792.44	0.7568	0.0128	-0.00179	-0.00712	-0.00106
205.53	963.28	0.2959	0.2428	0.0045	0.00642	-0.00064
233.58	610.71	0.6652	0.0637	0.00002	0.00185	0.00042
643.91	785.56	0.2592	0.197	0.00313	0.00042	0.00053
164.47	480.94	0.3849	0.6646	-0.00012	-0.00284	-0.00009
899.16	793.01	0.46	0.1343	0.00392	0.00501	0.00131
869.77	932.97	0.186	0.3435	-0.00262	0.00071	0.00117
698.32	611.54	0.018	0.102	-0.00145	0.00816	-0.0014
783.15	610.58	0.6369	0.0875	0.00041	0.00598	-0.00065
892.94	446.25	0.2344	0.6242	0.0012	0.00014	0.00142
766.9	826.91	0.6279	0.1356	0.00435	0.00211	-0.0012
896.03	958.91	0.0757	0.1031	-0.00198	-0.00892	-0.00188
876.5	504.7	0.1575	0.2651	-0.00035	-0.00432	-0.00063
258.81	911.36	0.5837	0.0656	-0.0001	-0.00694	0.00028
181.2	950.47	0.2059	0.4418	-0.00315	0.00547	-0.00192
818.79	863.76	0.501	0.1487	0.00137	-0.00498	-0.00039
805.12	595.21	0.0664	0.2848	-0.00103	0.00345	-0.00116
781.6	854.04	0.5629	0.0784	0.00469	0.00495	-0.00191
782.56	859.11	0.6154	0.0131	0.00285	0.00739	-0.0014
197.66	813.21	0.5124	0.1406	-0.00033	0.00731	-0.00011
200.32	590.13	0.5493	0.0262	0.0012	0.004	0.00072
214.29	843.5	0.586	0.5309	0.00324	-0.00012	0.00095
637.	632.	0.2983	0.0614	-0.00276	0.00867	0.00031
500.97	563.62	0.5405	0.0436	-0.00081	-0.00514	-0.00134
631.72	673.2	0.8206	0.161	0.00235	0.00219	0.00087
390.82	964.36	0.2855	0.2367	0.00027	0.0011	0.00194
833.94	961.51	0.7062	0.0093	0.00438	-0.00574	-0.0021
982.57	479.63	0.7211	0.2261	-0.00124	0.00207	-0.00014
584.94	687.99	0.7623	0.2703	0.00125	-0.00153	0.00041
370.08	464.46	0.1159	0.1324	0.00263	0.00128	-0.00084
990.5	784.69	0.7005	0.1065	0.00371	-0.00538	-0.00144
855.87	718.08	0.8005	0.162	-0.00015	0.00065	-0.00097
744.66	770.75	0.7744	0.0937	0.00269	0.00408	0.00133
944.66	894.47	0.2817	0.1229	-0.00721	-0.00398	-0.00184
965.24	646.95	0.3065	0.2133	-0.00486	0.00244	-0.00012
874.02	749.84	0.2272	0.6961	0.00028	-0.00045	0.00095
873.73	866.33	0.6714	0.0992	-0.00329	-0.0048	-0.00198
248.32	818.6	0.9545	0.3406	0.00092	-0.00167	-0.00025
894.77	978.84	0.7135	0.1415	0.00468	0.00214	0.00104
933.43	480.02	0.7464	0.182	0.0013	0.003	-0.00029
780.1	979.94	0.4767	0.0467	-0.00168	-0.0076	-0.00144
880.7	789.5	0.1279	0.213	-0.00247	0.00415	0.0018
204.14	888.7	0.3719	0.4737	0.00496	-0.00097	0.00147
413.3	948.57	0.1072	0.0237	-0.0091	-0.00219	-0.0021
204.77	796.25	0.0177	0.4145	0.00448	0.00014	-0.00106
731.56	831.58	0.1675	0.1361	-0.00429	-0.00337	-0.0006
836.22	343.48	0.1825	0.5455	-0.00171	-0.00056	-0.00046
689.56	778.11	0.3712	0.2686	-0.0026	0.00047	-0.00099
635.9	774.27	0.4815	0.0843	-0.0052	0.00136	0.00094
477.44	514.	0.0475	0.0848	-0.00649	-0.00081	0.00032
861.4	958.72	0.2281	0.1048	-0.00639	-0.00488	-0.00128
618.44	458.4	0.761	0.0862	-0.00083	0.00201	0.00137
615.09	355.6	0.2331	0.1631	-0.00164	0.00453	0.00046
950.26	444.8	0.385	0.2043	0.00135	-0.00544	0.0009
807.7	249.37	0.113	0.3179	-0.00094	-0.00346	-0.00088
950.2	975.57	0.4339	0.3945	-0.00069	-0.00241	0.0007
753.54	944.68	0.257	0.1437	-0.0004	0.00459	-0.00073
168.18	431.77	0.328	0.4737	0.00111	0.00092	0.0008
437.79	435.28	0.0718	0.0629	-0.0084	0.00176	0.00152
237.24	853.13	0.907	0.3522	-0.00039	0.00223	-0.00124
651.05	676.9	0.0867	0.1488	-0.0002	0.00477	-0.00144
948.31	859.5	0.6269	0.1128	-0.00324	-0.00538	0.00189
868.35	763.2	0.1828	0.5867	0.00102	0.00092	0.00073
206.73	976.76	0.7353	0.249	-0.00069	-0.00612	-0.0016
186.54	913.89	0.6606	0.1807	-0.00084	0.00987	-0.00005
281.16	915.9	0.8379	0.2914	-0.00199	0.00146	-0.00199
919.24	813.9	0.8489	0.014	-0.00412	-0.00424	-0.00023
656.57	811.96	0.372	0.1426	0.00235	-0.00325	-0.00166
279.57	290.62	0.2549	0.2596	-0.00034	0.0012	0.00111
339.42	806.56	0.2388	0.026	-0.00182	0.00292	0.00191
951.84	371.81	0.0254	0.6228	0.00082	-0.00198	-0.00163
618.51	844.16	0.1517	0.0508	0.00906	0.0019	0.00034
763.33	993.55	0.3231	0.0842	0.00299	0.00603	-0.00052
773.76	766.11	0.1163	0.0862	0.00129	0.00981	0.00005
456.6	467.53	0.2238	0.1484	-0.00207	-0.00276	-0.00005
948.13	416.8	0.6356	0.1951	-0.00022	0.00429	-0.0015
594.15	464.86	0.212	0.4283	-0.00068	0.00086	0.0008
256.04	859.7	0.3941	0.0455	0.00428	0.00934	0.00191
744.34	519.58	0.2231	0.2085	0.00347	0.00271	-0.0003
968.82	585.89	0.7702	0.129	-0.00016	0.0052	-0.00028
919.37	895.76	0.1902	0.3878	-0.00221	0.00124	-0.0011
561.46	212.99	0.0279	0.1309	0.00053	0.0062	0.00073
754.82	784.81	0.0957	0.7728	-0.0009	-0.00059	-0.00044
966.85	837.06	0.7518	0.0257	0.00461	0.00648	0.00189
198.19	824.78	0.8985	0.7613	-0.0009	-0.0015	0.00173
695.35	426.15	0.487	0.1712	0.00128	0.00353	-0.0014
858.75	461.93	0.335	0.1181	-0.00178	0.00851	-0.00041
889.4	812.65	0.9004	0.0379	0.00055	0.00431	-0.00059
828.94	761.33	0.4142	0.1981	0.00395	-0.00082	0.0008
966.86	214.77	0.0451	0.3456	0.00391	0.0012	0.00014
447.72	626.51	0.0613	0.0692	0.00505	-0.00201	0.0002
728.57	616.79	0.5225	0.2323	-0.00059	0.0013	0.00122
929.66	362.44	0.7068	0.0801	0.00073	0.00808	0.00051
935.95	836.57	0.5528	0.0957	0.00375	0.00674	0.0008
167.34	664.28	0.6077	0.8159	-0.00047	0.00425	-0.00064
658.45	916.65	0.5914	0.5726	-0.00067	-0.00062	0.0003
724.92	794.6	0.5128	0.511	0.00088	-0.00119	0.00027
788.28	991.13	0.0521	0.3332	-0.0012	0.00181	-0.00221
168.4	682.93	0.7002	0.5729	0.00134	0.00502	-0.00187
596.52	379.21	0.2967	0.2874	0.00157	-0.00114	-0.00071
859.67	673.56	0.6365	0.2021	0.00241	-0.00028	0.00029
864.43	607.37	0.2985	0.5513	0.00027	0.00031	0.00054
755.06	959.27	0.9625	0.0636	0.00331	-0.00226	-0.00183
467.67	595.12	0.355	0.0834	0.00274	0.00332	-0.0007
863.46	747.26	0.1109	0.24	0.0017	-0.00394	0.00031
465.72	591.44	0.9002	0.4061	0.00089	0.00053	-0.00172
890.06	885.1	0.1506	0.168	-0.00117	0.00569	-0.00088
692.8	461.64	0.2738	0.4728	0.00015	-0.00058	-0.00112
976.12	832.64	0.0735	0.173	-0.00677	-0.00123	0.00045
407.28	569.5	0.8545	0.3237	0.00099	-0.00022	-0.00012
168.04	762.38	0.3171	0.7393	0.00162	-0.0062	-0.00047
714.5	416.81	0.003	0.1729	-0.0021	-0.00527	-0.00064
894.46	597.17	0.0612	0.2199	-0.00308	-0.0044	0.00064
943.61	750.23	0.6806	0.0799	0.00163	0.00713	-0.00068
730.74	692.11	0.5566	0.0663	0.00229	-0.00631	0.0001
954.5	868.4	0.7212	0.0794	0.00023	0.00654	-0.00153
179.8	969.76	0.3684	0.4559	0.00184	0.00583	-0.00123
885.52	592.54	0.4155	0.3407	0.00147	0.00125	0.00088
778.76	814.72	0.4127	0.0633	0.00658	0.00633	0.00161
923.09	705.88	0.4867	0.2462	0.00267	-0.00189	-0.00147
166.98	688.42	0.4224	0.956	-0.00001	-0.00436	-0.00036
722.51	918.99	0.3229	0.4998	0.00131	-0.0002	-0.0004
251.48	912.7	0.0372	0.1566	0.00787	0.00111	0.00062
837.75	768.13	0.5708	0.0766	0.0044	-0.00595	-0.00064
154.77	572.16	0.5698	0.9505	0.00079	-0.00825	0.00177
950.12	333.33	0.0596	0.4263	0.00159	0.00272	-0.00129
942.71	339.55	0.2038	0.8012	-0.00024	0.0009	-0.00136
815.77	521.19	0.1787	0.1467	0.00705	-0.0018	0.00043
986.79	854.57	0.5885	0.1136	-0.00613	0.00368	0.0002
841.2	501.72	0.3343	0.489	0.00055	-0.00018	-0.00139
601.37	691.26	0.6817	0.1013	-0.00254	0.00319	0.00009
714.56	467.5	0.0653	0.1939	-0.00107	0.00477	-0.00155
723.57	670.02	0.3891	0.1537	-0.00141	-0.00437	0.00022
647.03	749.75	0.0346	0.1022	-0.0048	-0.00432	0.00017
703.22	637.46	0.6478	0.0205	-0.00266	-0.00606	0.00062
276.06	923.76	0.243	0.0807	0.00425	-0.00867	-0.00159
989.93	952.35	0.1315	0.2669	-0.0029	0.00301	-0.00168
172.12	419.75	0.2621	0.27	-0.00094	0.0001	-0.00153
945.03	266.84	0.2334	0.5117	-0.00108	0.00184	-0.00009
673.13	804.57	0.5784	0.2235	0.00148	-0.00227	0.00185
207.7	871.33	0.9765	0.4057	-0.00181	-0.00272	0.00079
982.24	907.72	0.4307	0.1818	-0.00536	-0.00005	0.00139
983.52	831.03	0.4118	0.1198	0.00143	-0.0081	-0.00073
215.19	860.23	0.0213	0.1919	0.00875	0.00247	-0.00067
248.74	945.64	0.8513	0.2903	0.00257	0.00259	0.0009
484.35	314.07	0.2166	0.0758	-0.00116	-0.00758	-0.00107
758.08	352.73	0.0125	0.1214	0.00553	-0.00687	-0.00008
749.6	430.59	0.0682	0.1993	0.00085	0.00503	-0.00043
809.58	808.22	0.1245	0.094	0.00958	-0.00117	0.00131
187.	879.38	0.3687	0.4566	0.00264	-0.0037	-0.00205
735.44	626.71	0.7267	0.0008	0.0003	0.00602	0.00147
812.4	907.26	0.7389	0.091	-0.00543	-0.00113	-0.00097
197.03	721.75	0.9238	0.3244	-0.0002	-0.00241	-0.00116
493.22	583.43	0.0796	0.7687	-0.00068	-0.00006	-0.00071
612.08	998.13	0.7996	0.2426	0.00031	0.00113	0.00118
853.34	398.31	0.1188	0.2751	0.00353	0.00245	0.00125
117.	337.76	0.0371	0.8305	-0.00125	-0.00123	0.00069
184.65	777.77	0.3122	0.152	0.00091	0.00854	-0.00065
918.28	975.44	0.507	0.4605	-0.00084	-0.0019	0.00201
966.97	622.47	0.4186	0.2492	-0.00111	-0.00397	0.00028
341.14	551.71	0.5158	0.2414	0.00071	-0.00043	0.00098
200.31	957.25	0.1704	0.58	0.00062	-0.00308	0.00004
974.97	228.73	0.3131	0.1922	-0.00055	0.00672	0.0004
190.87	725.33	0.265	0.2739	0.00022	-0.00362	0.00137
893.93	756.05	0.0753	0.1979	0.00062	0.00543	-0.00161
429.34	398.31	0.0267	0.071	-0.00209	0.00708	-0.00138
574.8	396.97	0.0938	0.5174	-0.00088	-0.00101	-0.00146
985.61	258.92	0.1641	0.9239	0.00044	-0.00093	-0.00036
565.44	876.9	0.0468	0.0526	0.00579	0.00369	0.00151
819.25	935.06	0.5479	0.0609	0.00533	-0.00555	-0.00069
358.42	999.62	0.4317	0.1379	-0.00346	-0.00026	0.00194
220.09	921.24	0.0405	0.1518	0.00351	0.00857	-0.00163
600.93	753.76	0.6405	0.5991	0.00051	-0.00077	-0.00005
904.97	982.48	0.8048	0.8987	-0.00102	0.00016	-0.00194
845.66	741.98	0.5994	0.0289	0.00251	0.00877	-0.00026
395.47	902.21	0.9414	0.5558	-0.00013	-0.00006	0.00148
747.02	659.46	0.2809	0.0819	-0.00316	0.00882	0.00013
711.23	280.56	0.0758	0.5825	-0.00061	0.00154	-0.00058
756.48	676.66	0.1577	0.1228	0.00051	-0.00709	-0.00085
814.87	597.74	0.0457	0.2782	-0.0037	-0.00092	0.00034
692.41	857.41	0.1828	0.7567	0.00032	-0.00079	0.00175
654.11	401.19	0.157	0.7258	0.0005	-0.00031	-0.00128
880.83	662.58	0.6188	0.1898	0.00288	-0.00169	-0.00128
822.67	855.62	0.4382	0.0642	0.00799	0.00491	0.00142
654.3	648.29	0.1166	0.8212	0.00045	-0.00059	0.00125
762.31	617.22	0.0049	0.7972	0.00097	-0.0007	-0.00181
679.46	874.26	0.5491	0.3113	0.00108	-0.00155	0.00054
869.55	865.57	0.5665	0.2194	-0.00338	-0.00014	-0.00071
220.13	779.66	0.1535	0.0983	0.00452	0.00768	0.00004
960.56	872.57	0.7545	0.187	-0.00172	-0.00164	0.00164
578.23	322.67	0.0986	0.1929	-0.00382	0.00185	0.00031
227.01	922.22	0.1072	0.4131	0.00254	-0.00235	-0.00206
737.15	817.9	0.1115	0.1224	0.00279	0.00553	0.0002
194.26	915.34	0.0155	0.3326	-0.00182	0.00522	0.00166
632.92	677.28	0.2206	0.6659	0.00104	-0.00016	0.00137
767.7	541.42	0.3319	0.3999	-0.00105	-0.00048	0.00021
287.32	901.78	0.6739	0.7719	0.001	-0.00015	-0.00012
280.93	895.04	0.337	0.0626	0.00129	0.00757	-0.00085
178.56	958.59	0.3815	0.3881	0.00037	-0.00694	0.00182
805.21	873.26	0.9836	0.1222	0.00201	-0.0036	0.00009
909.51	882.55	0.9756	0.0806	-0.00194	-0.00194	0.00162
816.77	758.38	0.0253	0.6329	-0.00134	-0.00071	-0.00167
777.57	821.57	0.9853	0.6588	0.00004	-0.00102	0.00025
947.48	993.07	0.8551	0.067	-0.00175	0.00613	-0.00178
295.53	946.65	0.331	0.2275	-0.00265	-0.00206	-0.00116
876.05	551.28	0.4715	0.2643	-0.0002	-0.00287	0.00142
768.42	455.38	0.1054	0.373	-0.00092	-0.00255	-0.00002
280.83	738.17	0.1857	0.0217	-0.00215	-0.00853	-0.0009
606.27	460.98	0.2184	0.1343	0.00231	0.0049	-0.00112
113.15	292.91	0.0478	0.3	-0.00204	-0.00326	-0.00107
274.24	949.97	0.5859	0.4208	0.00242	0.00041	-0.00215
170.81	815.95	0.2121	0.6577	-0.0018	-0.00505	-0.00175
905.76	717.05	0.7116	0.1422	0.00295	-0.00298	0.00003
818.56	978.1	0.5101	0.1041	-0.00543	0.0026	-0.00077
902.57	483.24	0.1003	0.3196	-0.00383	-0.00047	-0.00133
719.81	938.84	0.2549	0.1199	0.00503	-0.00039	-0.00049
956.29	583.76	0.6044	0.1208	-0.00281	0.00658	0.00132
887.37	813.21	0.7744	0.1133	0.00266	0.00311	0.00154
788.3	451.76	0.1197	0.1879	-0.0051	0.0026	0.00116
236.83	991.32	0.0977	0.1784	-0.0067	0.00577	0.00221
943.5	786.13	0.9202	0.0129	-0.00031	0.00515	0.00149
865.58	443.01	0.1996	0.2759	0.00405	0.0009	-0.00033
919.52	373.25	0.0979	0.1817	0.00032	-0.0071	-0.00007
419.45	761.57	0.3365	0.0475	-0.00151	0.00115	0.00092
756.22	897.16	0.4583	0.0734	-0.00274	0.00645	0.00199
282.39	414.57	0.1976	0.0213	0.00144	-0.0055	-0.001
999.4	820.74	0.5504	0.1459	0.00613	0.00163	0.00079
827.3	913.9	0.3042	0.4864	0.00176	-0.00036	0.00128
561.4	552.12	0.236	0.0615	0.00112	0.00871	-0.0008
172.13	803.47	0.2141	0.3739	0.00479	-0.00686	0.00047
292.53	970.04	0.1792	0.2248	-0.00297	-0.00244	-0.00147
801.8	950.11	0.6847	0.1034	0.00511	-0.00085	-0.00164
602.02	791.53	0.4884	0.0943	0.00315	0.00293	0.0006
305.06	972.48	0.5961	0.1295	-0.00392	0.00264	0.00125
979.91	929.15	0.5269	0.0848	0.00455	-0.00752	-0.00161
701.23	570.11	0.4437	0.1903	-0.00247	-0.00215	-0.00037
981.81	742.63	0.994	0.0825	0.00254	-0.00152	0.00139
239.75	893.33	0.4812	0.1558	0.00433	-0.00448	-0.0008
669.61	652.14	0.463	0.1131	0.00044	0.00504	0.00172
888.61	751.83	0.8692	0.0735	-0.00199	0.00365	0.00027
259.79	943.77	0.1873	0.1488	0.00768	-0.0023	0.00088
941.75	740.48	0.8781	0.0848	-0.00119	0.00435	-0.00114
643.62	851.43	0.7307	0.0337	-0.00453	-0.00053	0.00016
914.47	209.89	0.482	0.2143	0.00019	-0.00481	0.00097
947.63	953.32	0.8781	0.2113	-0.00008	-0.00282	-0.00205
744.04	294.39	0.2737	0.2341	-0.00058	0.004	0.0009
621.21	760.46	0.1557	0.1281	-0.00466	0.00031	0.00181
139.87	447.39	0.0388	0.8298	0.00408	0.00377	0.00125
237.02	796.93	0.7088	0.033	-0.00101	0.00526	0.00169
470.6	835.23	0.1905	0.2352	0.00028	0.00064	0.00144
991.41	917.39	0.5274	0.3594	-0.00055	0.00041	-0.001
786.92	828.34	0.1182	0.2199	0.00337	-0.00199	0.00205
914.55	832.06	0.2345	0.1134	0.00481	-0.00745	0.00022
558.79	448.21	0.3587	0.0539	0.00127	-0.00836	0.00139
865.13	890.92	0.1591	0.2111	0.00401	-0.00205	-0.00006
578.85	932.09	0.7472	0.1655	0.00114	0.00112	0.00168
549.17	853.57	0.127	0.3388	0.00103	0.00015	0.00164
656.25	702.14	0.0779	0.1308	-0.00208	-0.00495	0.00133
943.34	881.19	0.3012	0.2032	-0.00491	0.00102	0.00047
690.44	875.85	0.4635	0.0852	0.00042	-0.00545	-0.00031
560.01	540.79	0.7452	0.0959	0.00102	0.00079	0.00065
214.18	236.79	0.0645	0.0438	-0.00194	-0.00612	-0.00004
961.35	632.26	0.6094	0.0786	-0.00065	0.00897	0.00139
217.48	967.99	0.6447	0.1301	-0.00302	-0.00902	-0.00179
501.54	888.66	0.4544	0.0095	-0.00138	-0.00212	0.00098
894.12	670.66	0.3048	0.398	-0.00078	0.00185	0.00108
433.19	315.99	0.2007	0.0835	0.00164	-0.00607	-0.00062
470.15	568.88	0.1562	0.0573	-0.00782	0.00066	-0.00111
665.32	626.98	0.5299	0.0814	0.00088	-0.00564	0.00104
646.87	791.9	0.8595	0.2567	-0.00208	0.00053	0.00131
808.23	873.97	0.088	0.5515	-0.00123	0.00097	-0.00197
588.25	810.15	0.2572	0.0442	-0.00776	0.00209	0.00006
735.03	752.53	0.4505	0.1873	0.00347	0.00203	0.00106
885.39	950.18	0.6275	0.6225	0.00073	-0.00128	-0.00079
887.87	980.7	0.37	0.0721	0.00094	-0.00964	-0.00018
876.65	784.56	0.8195	0.0313	0.00096	0.00562	0.00148
547.76	790.38	0.6871	0.7146	-0.00055	0.0002	0.00092
746.54	760.87	0.6442	0.1003	-0.00444	-0.00312	0.0006
176.16	930.08	0.9266	0.641	-0.00211	-0.00416	-0.00055
935.09	760.78	0.0834	0.2062	-0.00293	-0.00473	-0.00134
634.35	959.85	0.8068	0.0615	-0.0012	0.00264	-0.00003
847.33	835.16	0.3597	0.1565	-0.00554	0.00039	0.00115
992.67	906.89	0.7672	0.0218	-0.00421	0.00678	0.00125
400.18	441.78	0.2943	0.1822	0.0005	0.00224	-0.00128
837.2	451.09	0.77	0.161	-0.00022	-0.0026	-0.00092
238.19	971.22	0.162	0.3878	0.0028	0.00255	0.00112
449.79	282.83	0.0034	0.0765	0.00291	-0.0076	0.00062
986.88	994.13	0.2706	0.1166	0.0042	0.00765	-0.00109
712.36	921.81	0.821	0.0046	-0.001	0.00453	0.00155
829.94	904.53	0.8551	0.0609	0.00108	0.00552	-0.00151
896.04	984.31	0.6019	0.0072	-0.00485	-0.00801	-0.00042
712.12	665.03	0.2698	0.1971	-0.0013	0.00359	-0.00138
970.71	721.16	0.5537	0.3283	-0.00039	-0.0001	0.00097
136.77	318.91	0.4914	0.0041	0.00042	-0.00679	0.00007
412.29	542.51	0.114	0.23	0.0015	-0.00081	-0.00129
309.51	913.14	0.3485	0.2556	-0.00226	-0.00084	-0.00058
199.64	936.06	0.7248	0.5835	0.00213	0.00263	-0.00027
736.19	611.46	0.838	0.0413	0.00003	0.00373	0.00146
819.82	642.18	0.4823	0.0735	-0.00121	-0.00886	-0.0002
146.06	491.34	0.6542	0.8577	0.00014	0.0044	-0.00161
317.4	985.48	0.3655	0.0526	0.00789	0.00588	0.00123
779.06	831.58	0.2904	0.1007	0.00111	-0.0074	-0.00014
846.33	451.03	0.3874	0.2866	0.0018	-0.0024	0.00055
513.63	228.64	0.7187	0.03	0.00023	-0.004	-0.00086
773.75	544.44	0.6508	0.0356	0.00053	-0.00784	0.00133
806.4	842.41	0.2449	0.9002	-0.00088	-0.00038	0.00112
765.39	959.52	0.6053	0.0374	-0.00596	-0.00302	-0.00182
867.86	910.24	0.5162	0.3346	0.00052	-0.00263	-0.00082
193.91	989.32	0.9935	0.3644	-0.00138	0.00514	0.00213
698.13	981.92	0.4391	0.029	0.00694	0.00164	-0.00016
194.21	719.79	0.0045	0.2092	-0.00571	-0.00345	0.00058
959.3	260.18	0.0127	0.6205	-0.00023	0.00221	-0.00019
572.31	960.52	0.1627	0.0734	-0.00241	-0.00258	-0.00191
886.3	854.94	0.2224	0.1316	0.00503	-0.00532	0.00098
827.49	397.54	0.2277	0.2634	-0.00138	-0.00384	-0.00146
569.44	423.61	0.4855	0.0837	-0.00139	0.00534	0.00135
798.73	991.71	0.1706	0.2684	0.00237	-0.00143	-0.0013
535.31	734.61	0.329	0.1363	-0.00291	0.00113	-0.00095
253.1	930.96	0.1979	0.1909	-0.0023	-0.00472	0.00128
195.91	677.64	0.2895	0.0741	-0.00318	-0.00874	-0.00136
676.88	511.08	0.9266	0.0005	-0.00076	0.00023	-0.00069
443.65	726.09	0.385	0.1412	0.00126	-0.00098	0.00181
553.39	417.84	0.171	0.1483	0.00401	-0.00258	-0.00093
713.28	824.7	0.3859	0.1749	0.00033	0.00381	-0.00037
807.01	620.45	0.2047	0.1032	0.00821	-0.00474	-0.00051
684.76	727.21	0.6419	0.0678	-0.00381	-0.0044	-0.00014
665.32	813.63	0.4799	0.0547	-0.00521	-0.00416	-0.00126
726.71	479.7	0.2368	0.162	-0.00259	-0.00492	0.00038
990.67	538.52	0.0802	0.2029	0.00563	0.00362	0.00067
774.94	907.47	0.9042	0.021	0.00173	0.00475	-0.00166
882.06	719.91	0.224	0.3435	-0.00254	-0.00131	-0.00124
556.08	923.23	0.7819	0.1187	-0.00111	0.00119	0.00084
220.64	841.52	0.0118	0.4116	0.00169	-0.00219	0.00016
657.3	867.89	0.3882	0.0138	-0.008	0.00364	-0.00085
206.05	947.93	0.8468	0.1452	-0.00131	0.0076	0.00184
943.79	649.32	0.8132	0.1031	-0.00268	-0.00434	0.00162
833.27	867.43	0.3711	0.1167	-0.00324	0.00609	-0.00121
664.93	809.75	0.076	0.1137	0.00376	0.0042	0.00075
925.82	259.23	0.9282	0.151	0.00028	0.00195	0.00062
857.56	329.37	0.3983	0.3722	-0.00014	0.00181	-0.0004
269.55	990.23	0.632	0.2834	0.00326	0.00213	0.00004
128.87	487.41	0.448	0.9926	0.00099	-0.00228	-0.00167
863.63	639.51	0.3214	0.1854	0.00512	-0.00183	-0.00145
790.74	297.57	0.9071	0.1119	0.00003	-0.00203	-0.00145
731.07	790.11	0.2963	0.1003	-0.00053	-0.00692	0.00013
787.5	585.08	0.1194	0.1985	0.00495	-0.00126	0.00117
238.75	830.97	0.0039	0.1221	0.00896	-0.00175	0.00033
543.37	682.46	0.0091	0.1462	-0.00329	-0.00144	-0.00126
737.81	811.79	0.2755	0.0871	0.00399	-0.00685	-0.00092
525.79	830.88	0.582	0.0166	0.00315	-0.00123	-0.00107
269.92	917.12	0.8817	0.0678	0.00265	0.00407	-0.00008
884.01	812.74	0.3874	0.28	0.00204	0.00193	0.00077
799.45	350.87	0.6045	0.0872	-0.00053	0.00745	-0.00052
557.58	536.99	0.3404	0.0538	0.0018	-0.00789	-0.00175
466.11	409.18	0.1899	0.1229	-0.00293	-0.00344	0.00052
832.45	337.38	0.8283	0.159	0.00066	-0.00165	0.00148
762.21	308.16	0.0134	0.2058	-0.00014	0.00524	0.00102
824.9	308.42	0.6815	0.1635	-0.00016	-0.00391	0.00032
589.28	396.94	0.5043	0.0372	-0.00091	-0.00783	-0.00109
879.79	549.49	0.7661	0.1677	-0.00007	0.00255	-0.00149
980.49	456.68	0.4871	0.1489	0.00003	0.00741	0.00084
699.18	743.31	0.4823	0.0831	0.00394	-0.00525	0.00097
435.11	780.62	0.2441	0.0506	-0.00051	-0.00223	-0.00023
819.95	476.76	0.5564	0.1606	-0.00084	-0.00467	-0.00005
820.5	435.39	0.4316	0.1074	-0.00078	-0.00815	-0.00037
517.33	533.64	0.4133	0.0158	-0.00236	0.00777	-0.00094
722.98	219.12	0.0043	0.1294	0.00837	0.00025	-0.00068
571.77	904.38	0.1844	0.0255	0.00824	0.00424	0.00013
655.5	726.51	0.3955	0.0981	-0.0056	-0.00202	0.00111
241.8	761.09	0.3261	0.2074	0.00024	0.00268	0.00169
354.8	844.17	0.8926	0.0223	0.00078	0.00053	-0.00147
753.07	457.6	0.1116	0.1822	0.00543	-0.00156	0.0014
307.89	804.61	0.3982	0.1879	-0.0014	0.00104	0.00043
697.94	830.71	0.7323	0.1281	0.00395	0.00015	-0.00049
681.54	480.67	0.321	0.1728	-0.00332	0.00307	-0.00021
176.99	675.16	0.2611	0.7558	-0.00322	-0.00119	0.00071
325.84	938.33	0.3275	0.0408	0.0068	0.00514	0.00159
679.31	691.76	0.1627	0.082	-0.00609	0.00649	0.00036
217.25	930.89	0.6478	0.1252	0.00254	0.00779	-0.00067
771.2	442.13	0.1116	0.2074	0.0011	0.00486	-0.00107
834.57	994.3	0.1745	0.0802	0.00338	-0.00883	0.00105
742.76	855.1	0.3901	0.0981	0.00217	0.00595	-0.00202
784.57	396.96	0.1698	0.6497	-0.0005	-0.0011	0.00003
801.88	668.57	0.2057	0.1339	-0.00223	0.00663	-0.00079
284.07	921.37	0.1671	0.0893	0.00355	-0.00703	0.00201
748.53	725.94	0.1309	0.2256	0.00381	0.00018	0.00161
947.85	988.28	0.8593	0.0405	-0.00166	0.00658	0.00055
801.84	967.43	0.5574	0.2739	-0.0004	0.00263	-0.00197
390.43	512.02	0.219	0.1082	0.00118	-0.00289	0.00081
905.11	995.13	0.558	0.2271	-0.00217	-0.00318	-0.00123
887.44	878.37	0.1648	0.1799	-0.0038	0.00395	-0.00028
939.99	769.14	0.5419	0.1028	0.00567	0.00543	0.00029
194.69	990.3	0.7743	0.3505	0.00178	0.00553	-0.00033
629.56	478.12	0.1959	0.2634	0.00104	-0.00256	-0.00013
690.	709.46	0.702	0.0384	0.00279	0.00521	0.00062
135.12	417.54	0.5187	0.8672	-0.00067	0.00896	0.00052
631.72	880.52	0.2608	0.0706	-0.00113	0.00592	-0.00138
906.65	661.2	0.0293	0.1662	-0.00709	-0.00068	-0.00129
554.36	782.65	0.367	0.0379	0.00088	0.00599	0.0008
979.03	786.34	0.8909	0.1333	-0.00145	-0.00214	-0.00156
696.07	738.22	0.066	0.2375	-0.00213	-0.00241	-0.00053
222.02	919.5	0.7062	0.4904	0.00097	0.0024	0.00092
863.96	417.94	0.6813	0.2132	-0.00123	0.00185	-0.00014
899.85	370.94	0.7676	0.1613	-0.00013	-0.00369	0.00133
590.8	929.99	0.6953	0.3274	-0.00064	0.00081	0.00039
756.91	857.76	0.4743	0.1151	-0.00042	-0.00552	-0.00166
688.21	405.15	0.1833	0.248	-0.00096	-0.00341	-0.00117
200.53	532.29	0.0433	0.0391	-0.00562	0.00694	-0.0005
233.25	860.2	0.519	0.4358	-0.00109	-0.00196	-0.00055
773.91	898.2	0.4364	0.0416	-0.00791	0.00497	0.00141
171.34	811.73	0.3697	0.8347	-0.00106	-0.00364	0.00085
977.54	455.52	0.2158	0.1795	0.00182	0.00705	0.00035
901.46	877.28	0.6793	0.0881	-0.00018	0.00624	-0.0005
597.65	887.55	0.8024	0.3326	0.00107	0.00054	-0.00074
723.03	397.16	0.1637	0.2179	-0.00342	0.0029	-0.00151
279.39	890.89	0.623	0.0566	0.0032	0.00455	-0.00038
530.97	835.33	0.9643	0.3322	0.00081	0.00039	-0.00163
534.96	762.68	0.9803	0.24	0.00121	-0.0008	-0.00169
742.23	831.18	0.2967	0.0746	-0.00172	0.00841	-0.00123
751.92	435.04	0.4671	0.2825	-0.00164	-0.00011	-0.00082
949.9	487.68	0.2352	0.1529	-0.00447	-0.00684	-0.00057
669.12	934.04	0.3531	0.066	0.00193	0.00566	-0.00078
724.63	835.19	0.9617	0.721	-0.00012	0.00098	-0.0006
796.1	831.22	0.6231	0.1034	-0.00382	-0.00447	0.00156
757.18	487.21	0.1321	0.384	-0.00178	0.00174	0.0015
854.63	794.52	0.9016	0.036	-0.00211	-0.0034	-0.00061
707.84	377.39	0.0568	0.1098	-0.00073	0.00885	0.001
835.52	692.7	0.6739	0.1159	-0.00003	0.00477	-0.00177
465.83	535.39	0.749	0.1752	0.00071	0.00213	-0.00019
875.4	976.55	0.5493	0.0256	-0.00926	-0.00284	0.00001
619.56	460.19	0.2036	0.3251	0.00116	-0.0017	-0.00039
815.49	304.49	0.0297	0.5478	-0.0011	-0.00181	-0.00106
696.31	760.22	0.4132	0.0799	-0.00405	-0.00579	-0.0001
785.79	457.43	0.1659	0.1409	-0.00332	0.00657	0.0007
885.45	837.15	0.5426	0.095	0.00678	-0.00274	0.00013
706.58	681.12	0.1694	0.2133	-0.0036	0.00107	-0.00056
684.31	530.79	0.2156	0.1559	0.00034	-0.00523	0.00041
798.62	543.37	0.0121	0.1296	0.00621	-0.00531	0.00078
583.37	637.72	0.2896	0.2166	0.00012	-0.0028	0.00011
928.69	768.26	0.4375	0.0903	-0.00288	-0.00896	-0.00077
697.99	609.45	0.285	0.23	0.00313	-0.00071	0.0017
382.14	382.16	0.6039	0.0049	0.00049	-0.00333	0.00164
775.38	979.41	0.2868	0.0897	-0.00396	0.00572	-0.00025
798.31	841.51	0.4838	0.1006	0.00616	-0.00285	-0.00005
789.54	458.03	0.4865	0.1539	0.00017	0.00522	0.00105
547.59	727.56	0.6822	0.1028	0.00213	0.00232	0.00051
888.6	423.78	0.2277	0.1453	0.00148	0.00794	-0.00051
848.69	887.42	0.0079	0.1502	0.0026	-0.00558	0.00186
557.52	574.67	0.9491	0.2099	-0.00069	-0.00135	-0.00086
902.6	694.97	0.7611	0.1747	0.00093	-0.00194	0.00135
194.66	913.18	0.0453	0.2079	0.00387	0.00811	-0.0016
978.	722.02	0.8261	0.1264	-0.00348	-0.00244	-0.00148
234.88	959.66	0.5767	0.1357	0.00416	0.00667	0.00025
270.61	739.84	0.0219	0.0516	0.00476	-0.00667	-0.00069
813.29	900.68	0.2784	0.0826	0.00636	-0.00638	0.002
837.41	664.81	0.1898	0.1074	0.00123	-0.00919	-0.00094
760.67	845.22	0.8375	0.8964	0.00083	-0.00029	-0.00123
219.65	931.69	0.2338	0.409	0.0015	0.0031	-0.00171
640.49	287.33	0.0471	0.3834	0.0024	-0.00038	-0.00078
879.06	890.48	0.2165	0.4018	-0.00162	-0.00174	-0.00017
745.74	892.07	0.0179	0.1367	-0.00539	0.00026	0.00085
814.04	497.71	0.6974	0.1663	-0.00092	0.00282	0.00004
692.73	844.15	0.92	0.0004	0.00069	0.00424	-0.00188
799.24	846.43	0.0955	0.1586	0.00015	-0.00541	-0.00009
181.54	893.78	0.2491	0.8087	-0.00285	-0.00238	-0.00115
953.24	848.97	0.4981	0.1006	0.00584	0.00584	-0.00169
859.61	937.11	0.853	0.0606	0.00273	-0.00516	0.0013
899.18	686.2	0.1901	0.2806	0.00345	-0.00183	0.00174
183.79	817.94	0.467	0.2442	0.00267	-0.00615	-0.00107
519.	481.12	0.5049	0.0652	-0.00058	-0.00498	0.00057
813.27	254.24	0.1257	0.5239	-0.00183	-0.00101	0.00075
490.08	478.06	0.1679	0.3179	-0.00087	-0.00134	-0.00125
400.06	987.65	0.819	0.1421	-0.0002	-0.00129	-0.00217
263.62	733.93	0.1489	0.0418	-0.0017	-0.00843	0.00154
106.31	452.87	0.1398	0.9448	0.00125	0.00823	0.00167
942.21	822.1	0.0664	0.1227	0.00649	0.00653	-0.00066
931.3	980.01	0.9182	0.1554	-0.00356	-0.00275	0.00143
534.16	588.19	0.4855	0.0866	0.0023	-0.00425	0.00146
821.08	648.36	0.5175	0.1765	0.00412	0.00057	-0.00099
942.15	867.61	0.1969	0.4215	-0.00034	0.00232	-0.00022
531.07	383.18	0.1255	0.143	0.00461	-0.0019	0.00008
940.6	780.95	0.3997	0.0988	0.00805	-0.00498	-0.00043
662.34	876.37	0.373	0.0362	-0.00809	0.00131	0.00013
667.19	777.5	0.7081	0.2327	-0.00205	-0.00161	0.0001
220.77	985.01	0.9619	0.4367	0.00123	0.00316	0.00109
810.52	921.22	0.8188	0.3485	0.00218	0.00048	-0.00207
855.7	597.39	0.6371	0.2206	-0.00146	-0.00127	-0.0013
881.27	429.93	0.0593	0.4122	0.00163	-0.00245	0.00013
877.54	626.85	0.2044	0.1664	-0.00316	0.00571	0.00131
781.19	288.9	0.0271	0.1974	0.00494	0.00298	0.00036
640.91	638.24	0.3238	0.4239	-0.00038	-0.00098	-0.0003
629.39	803.67	0.3226	0.0283	-0.0002	0.00935	0.00165
658.49	639.51	0.1193	0.4948	0.00083	-0.00115	-0.00083
440.16	467.84	0.0556	0.2641	-0.00134	0.00138	-0.00017
472.01	446.67	0.3201	0.0899	-0.00169	0.00475	0.0002
605.53	753.92	0.1216	0.2529	-0.0013	-0.00185	-0.00127
720.44	588.49	0.654	0.1802	-0.00104	0.0002	0.0008
530.86	585.45	0.7433	0.2468	-0.0004	0.00198	0.00134
936.93	557.46	0.3532	0.2394	-0.00399	-0.00228	-0.00113
580.09	494.01	0.3745	0.0525	0.00234	-0.00806	-0.00026
807.6	753.66	0.07	0.1094	0.0086	0.0017	0.0014
996.31	917.88	0.9102	0.1359	0.00127	-0.00198	0.00003
267.45	891.47	0.0822	0.3175	0.00054	-0.00233	-0.00007
790.48	923.75	0.2885	0.3406	-0.00231	0.00024	-0.00107
842.94	986.4	0.5273	0.0977	-0.00368	0.00517	0.00126
681.25	698.41	0.9811	0.0897	0.00014	-0.00311	0.00044
654.9	314.24	0.1209	0.2036	0.00181	-0.00409	-0.00118
606.55	633.28	0.9014	0.0826	-0.00013	-0.00353	-0.00096
772.06	732.58	0.8788	0.0837	-0.00168	-0.00144	-0.0001
162.61	544.46	0.2564	0.7116	0.00238	-0.00547	-0.0007
817.45	809.27	0.4027	0.1769	-0.00178	-0.00416	0.00047
970.54	966.33	0.7217	0.2429	-0.00115	0.00232	-0.00003
153.36	481.	0.3416	0.8115	-0.00081	-0.00614	0.00123
220.91	935.51	0.2804	0.3266	-0.00155	-0.00391	0.00025
838.42	953.81	0.6396	0.1164	0.00531	-0.00125	0.00045
912.12	984.19	0.2712	0.1094	0.00753	0.0033	-0.00106
681.76	655.14	0.2332	0.1329	-0.00235	-0.00502	0.00023
811.21	583.69	0.4972	0.0644	-0.00309	-0.00896	-0.00074
713.7	585.06	0.6963	0.0368	0.00187	-0.00564	0.00097
953.68	865.9	0.7103	0.0366	0.00524	0.0063	-0.00204
418.24	569.66	0.0566	0.1068	-0.00068	0.00323	-0.00051
253.1	995.27	0.3699	0.1115	-0.00203	0.00983	-0.00013
201.03	855.61	0.6988	0.1432	0.00245	-0.00679	-0.00124
596.16	749.46	0.1633	0.0873	0.00164	-0.00582	0.00174
475.66	273.51	0.1404	0.209	-0.00151	-0.00266	-0.00143
681.26	820.87	0.9832	0.2467	0.00116	-0.0019	-0.0001
856.83	991.64	0.542	0.0482	-0.00247	0.00801	0.00065
193.49	910.	0.0674	0.4122	-0.00808	0.00153	-0.00145
878.03	719.99	0.6934	0.1062	0.00211	0.00498	-0.00145
309.19	907.36	0.2673	0.0552	0.0074	-0.00485	-0.00131
835.19	837.87	0.563	0.0061	-0.00238	0.00925	0.00046
511.32	508.18	0.0749	0.1034	0.00088	-0.00555	0.00147
847.05	536.3	0.4323	0.2417	0.00179	-0.00299	0.00029
811.11	834.39	0.6774	0.2797	0.00209	-0.00178	-0.00041
787.95	754.4	0.1094	0.2663	-0.00114	-0.00314	0.0007
220.32	853.34	0.9172	0.259	0.00019	0.00339	0.00151
755.76	314.91	0.01	0.1461	-0.00506	0.0054	-0.00025
707.82	555.49	0.1037	0.8749	0.00048	-0.00058	0.00078
172.86	806.3	0.0232	0.9957	-0.00912	-0.00063	0.00162
618.63	843.53	0.7206	0.1594	-0.00147	0.0021	-0.00123
927.53	354.5	0.204	0.3073	0.00284	0.00292	0.00021
787.92	481.56	0.1265	0.1661	0.00016	-0.00629	-0.00029
524.51	815.74	0.7045	0.0982	0.00033	-0.00214	0.00055
424.78	715.91	0.1421	0.0673	-0.003	0.00069	0.0017
847.3	942.5	0.1439	0.1354	-0.00645	-0.00086	0.00019
842.25	404.24	0.0689	0.1367	0.0011	0.00848	-0.00012
949.23	442.75	0.1636	0.2446	0.00457	-0.0027	-0.00077
611.	246.89	0.1155	0.6905	-0.00101	0.00013	-0.00017
612.04	647.29	0.3735	0.127	-0.00309	0.00361	0.00033
880.49	726.48	0.3347	0.4366	0.00126	-0.00006	-0.00028
787.75	961.89	0.5439	0.1643	-0.00185	-0.0035	-0.00115
753.57	895.53	0.8872	0.0383	-0.0028	0.00398	0.00076
741.03	840.92	0.4722	0.1098	0.00319	-0.00462	-0.00038
863.95	648.25	0.2654	0.1449	-0.00606	0.00381	0.00093
969.22	366.86	0.2756	0.477	-0.00068	0.0021	0.0008
226.31	920.06	0.1794	0.1717	0.00057	0.00696	0.00017
510.04	429.54	0.1468	0.1187	-0.00341	-0.00405	-0.00102
834.84	220.35	0.7028	0.2064	-0.00014	-0.00217	-0.00035
215.84	975.82	0.9525	0.0056	-0.00258	-0.00967	-0.00022
782.91	855.45	0.1025	0.7066	0.00106	0.00053	0.00184
534.89	501.1	0.5416	0.126	0.00021	0.00263	-0.0007
865.63	893.72	0.0777	0.1047	-0.00163	0.0088	0.00192
875.75	583.54	0.3027	0.3844	0.00213	-0.0007	0.0018
514.78	442.81	0.0706	0.1354	-0.00221	0.00417	-0.00089
789.61	462.19	0.2853	0.2043	0.00136	-0.00453	0.00104
848.53	551.96	0.2503	0.4062	0.00221	0.00015	-0.0016
907.23	950.82	0.4165	0.0642	-0.00191	-0.01014	-0.00105
206.32	652.57	0.1039	0.1673	0.00576	-0.00006	-0.0012
185.13	772.63	0.1632	0.1901	0.00262	-0.00694	0.00155
493.66	567.83	0.1517	0.3033	-0.00155	0.00081	-0.00145
749.96	954.6	0.692	0.0759	0.00452	-0.0021	-0.00192
779.12	714.68	0.4583	0.0671	-0.00025	0.00865	-0.00182
926.42	279.39	0.0418	0.2313	-0.00311	0.00489	-0.00072
774.69	840.24	0.7213	0.5085	0.00104	0.00116	-0.00037
683.77	589.55	0.0495	0.0994	-0.00411	0.00735	-0.00137
875.61	364.05	0.6972	0.0679	0.00041	0.00808	-0.0003
598.74	664.09	0.2221	0.2294	-0.00125	0.00243	-0.0003
175.28	593.06	0.1188	0.1157	-0.00056	0.00744	0.0014
334.57	991.67	0.3097	0.0599	-0.00804	0.00356	-0.00056
897.89	997.42	0.9916	0.0844	-0.00492	0.00111	0.00009
751.37	827.01	0.5845	0.418	-0.00168	-0.00082	-0.001
957.07	398.64	0.0209	0.2241	-0.00233	0.00556	-0.0016
531.28	576.72	0.0112	0.1011	0.00079	-0.00558	-0.00181
803.07	552.89	0.8234	0.09	-0.00034	-0.00384	-0.00009
705.11	553.55	0.1824	0.2699	0.00103	0.00287	0.00074
784.44	922.16	0.6689	0.1108	0.00481	0.00131	0.0007
452.53	420.67	0.2498	0.2694	0.00133	0.00052	0.00127
941.88	768.26	0.406	0.1146	0.00512	0.00659	0.00122
192.07	553.53	0.8776	0.2517	0.00065	-0.00126	-0.00114
634.83	531.72	0.2487	0.1528	0.00478	-0.00079	-0.00129
168.45	511.35	0.0924	0.5099	-0.00531	0.00198	0.00067
868.68	832.32	0.802	0.0644	-0.00171	-0.00484	0.00144
194.97	961.21	0.1747	0.6171	-0.00385	-0.00251	0.00017
956.96	447.46	0.6257	0.1161	0.00038	0.00755	-0.00096
720.5	870.77	0.462	0.0741	0.00355	-0.00545	0.00007
712.67	743.32	0.2842	0.0708	-0.00469	0.00793	-0.0003
954.85	817.72	0.7132	0.0568	-0.00387	-0.00666	-0.00182
185.01	533.93	0.0813	0.1104	0.0008	-0.00378	0.00105
173.89	986.24	0.7438	0.6944	0.00218	0.00504	-0.00111
811.19	804.78	0.0611	0.3794	-0.00082	0.00224	0.00076
592.88	590.6	0.3612	0.0459	-0.00385	0.00784	0.00127
273.44	950.15	0.5432	0.2926	0.00056	0.00277	-0.00114
636.97	705.25	0.0515	0.1421	-0.00223	-0.00418	-0.00133
940.36	332.63	0.0823	0.2068	-0.0044	-0.00476	-0.00159
631.15	836.17	0.0794	0.0758	0.00007	-0.007	-0.00103
675.69	679.17	0.0788	0.289	-0.00099	-0.00242	0.0005
654.52	514.24	0.7246	0.0117	0.00022	0.00525	0.00068
765.	694.56	0.138	0.203	-0.00067	-0.00433	0.00144
802.71	880.3	0.9607	0.7646	-0.00009	-0.00105	0.00008
540.53	857.41	0.2252	0.0481	-0.00359	-0.00394	-0.00042
252.87	988.79	0.4938	0.2318	0.00378	0.00366	-0.00217
188.21	932.88	0.5449	0.261	-0.00219	0.00725	-0.00118
660.91	546.06	0.1223	0.2774	-0.00132	-0.00255	-0.0014
988.72	701.67	0.3947	0.2146	-0.00101	0.00493	0.00135
484.59	511.01	0.2918	0.0705	0.00201	-0.00596	0.00105
320.68	990.65	0.1695	0.3934	0.0005	-0.00164	0.00034
949.41	480.37	0.0569	0.2677	0.0013	-0.00471	-0.00024
766.56	878.4	0.5709	0.1027	-0.00273	-0.00483	-0.00129
937.	806.9	0.2466	0.4912	0.00103	-0.00136	0.00127
752.27	885.39	0.14	0.3632	0.00177	-0.00109	0.00174
781.27	947.41	0.8171	0.0578	-0.00343	0.0038	-0.00152
339.68	944.15	0.3294	0.0104	0.00236	-0.00814	0.00134
786.16	504.34	0.0169	0.2424	0.00379	-0.00223	-0.00172
574.04	728.9	0.5511	0.0226	-0.0013	-0.00543	-0.00183
465.11	482.15	0.6412	0.3878	-0.00106	-0.00009	-0.00096
251.43	952.42	0.0066	0.2266	-0.00287	-0.00415	0.00168
477.87	663.24	0.5313	0.075	0.00238	-0.00245	-0.00097
841.69	863.16	0.3972	0.3979	0.00007	0.0022	0.00132
342.56	849.49	0.3062	0.1147	0.00184	0.00118	-0.00069
926.49	812.33	0.2497	0.3061	-0.0009	0.0031	-0.00162
919.01	713.99	0.0184	0.2028	-0.00296	0.00487	0.00062
840.53	377.8	0.4486	0.2076	0.00044	0.00439	-0.0009
529.95	766.47	0.4038	0.0162	-0.00605	0.0006	-0.00141
530.04	818.91	0.2905	0.013	0.00666	-0.00261	-0.00175
925.3	272.96	0.4498	0.3622	0.00043	-0.00192	-0.00019
793.07	771.16	0.2603	0.2043	-0.0038	0.00173	0.00191
292.29	753.6	0.3357	0.0082	-0.00528	0.00008	-0.00011
610.35	672.59	0.861	0.5989	0.00106	-0.00008	0.00094
649.38	856.67	0.7883	0.0054	0.00421	-0.00129	0.00123
235.61	358.8	0.0943	0.0169	-0.00221	0.00766	-0.00034
254.38	348.01	0.0343	0.1722	0.00023	0.00133	0.00136
926.18	937.77	0.8377	0.162	0.00156	0.00378	-0.00193
787.09	898.08	0.7417	0.4265	-0.00036	-0.00176	-0.00139
873.7	532.18	0.4145	0.107	0.00145	-0.00863	-0.00163
562.96	457.9	0.1547	0.0933	0.00211	0.00698	0.0016
693.67	967.02	0.4262	0.0836	0.00311	-0.004	0.00029
825.48	503.23	0.5779	0.2454	-0.00106	-0.00148	-0.00094
173.11	951.43	0.316	0.3742	0.00087	0.00996	-0.00107
395.03	658.93	0.6717	0.0011	0.00194	-0.00045	0.00013
943.08	807.46	0.8773	0.0096	0.00134	-0.00563	0.0005
802.27	620.18	0.6465	0.1299	0.0028	0.00343	0.00055
781.58	655.32	0.5084	0.2775	-0.00032	-0.00066	-0.00164
849.13	413.37	0.1057	0.2494	0.00011	-0.00465	0.00006
480.52	477.77	0.075	0.0782	-0.00354	-0.00617	0.00099
694.64	431.78	0.63	0.0589	0.0014	-0.00653	0.00167
820.29	418.11	0.9762	0.0841	0.00088	0.00144	0.00052
542.02	283.13	0.4153	0.1635	0.00059	-0.00322	0.00024
775.51	925.72	0.7782	0.2063	-0.00112	0.00288	0.00126
203.96	885.5	0.437	0.3648	0.00059	-0.00375	0.0006
767.37	907.84	0.9879	0.0624	-0.0028	-0.00324	0.00114
839.58	294.54	0.5597	0.1046	-0.00022	-0.00774	-0.00144
874.51	780.27	0.1476	0.144	-0.00289	0.00643	0.00057
843.7	977.49	0.4155	0.0699	0.00859	-0.00178	0.00184
820.6	929.61	0.9568	0.3227	-0.00221	0.00082	-0.00092
592.64	719.31	0.0389	0.9027	-0.00024	-0.00058	0.00136
323.39	915.86	0.8674	0.0956	-0.00252	0.00135	-0.0016
463.09	469.46	0.0482	0.1113	-0.00218	0.00426	0.00147
685.96	930.16	0.1618	0.1551	-0.00242	0.00271	0.00118
974.28	574.25	0.2679	0.249	0.00492	-0.0003	0.00088
840.67	353.77	0.371	0.3254	0.00113	-0.00231	0.00138
930.88	381.95	0.8177	0.0287	0.00037	0.00799	0.00117
603.42	694.28	0.7834	0.3557	0.00113	-0.00119	0.00092
815.91	753.	0.0262	0.1081	0.00826	-0.0036	-0.0009
564.81	686.84	0.3948	0.0665	0.00446	-0.00394	0.00183
917.42	998.15	0.6794	0.0816	0.00032	-0.00695	-0.00039
828.1	648.66	0.5433	0.0984	-0.00385	0.00588	-0.00032
654.33	781.18	0.3015	0.1624	-0.00255	-0.00283	0.00191
960.76	818.94	0.5719	0.115	-0.00339	-0.00611	0.00163
217.6	965.1	0.688	0.1167	-0.00246	-0.00929	0.00186
198.45	716.86	0.0568	0.1834	-0.00879	0.00053	-0.00131
887.66	962.05	0.0366	0.412	0.00231	0.00015	0.0003
816.02	771.11	0.3214	0.2736	-0.00132	-0.00257	-0.00144
594.74	956.39	0.1867	0.0432	0.00532	-0.00364	0.00155
782.75	625.87	0.1035	0.1163	-0.0045	0.00702	0.00128
684.18	511.18	0.1888	0.2132	-0.00398	0.0003	-0.00155
184.38	951.79	0.3239	0.4734	-0.00236	0.00472	-0.00177
699.74	508.77	0.1526	0.1623	0.00435	0.00341	-0.0004
929.21	864.27	0.291	0.1785	-0.00558	0.00096	-0.00041
861.2	693.43	0.4004	0.1912	0.00054	0.00461	0.00021
167.64	776.61	0.3282	0.664	0.00061	0.0076	-0.00128
752.95	905.7	0.2031	0.1131	-0.00283	0.00546	0.00092
638.48	736.98	0.9938	0.0016	0.0016	-0.00358	0.00042
192.03	834.24	0.7138	0.1879	-0.00044	-0.00626	0.00093
884.5	551.47	0.4674	0.2836	-0.00016	0.00258	-0.00058
252.59	651.94	0.3701	0.0578	0.00234	0.00218	0.00062
840.94	607.12	0.095	0.1503	0.00129	0.00707	0.00155
870.66	771.49	0.6688	0.1087	-0.00107	-0.00519	-0.00137
762.63	356.71	0.0743	0.1299	-0.00722	-0.00421	-0.00144
307.82	927.29	0.3338	0.0609	-0.00106	0.00675	-0.00154
187.41	482.97	0.1362	0.1713	-0.0026	0.00084	-0.00017
757.09	883.88	0.7239	0.4452	-0.00141	0.00086	0.00078
790.51	803.87	0.8968	0.0516	-0.00232	-0.00411	0.00011
642.91	553.59	0.0874	0.1013	0.00399	0.0066	0.00104
695.33	627.09	0.3942	0.1463	-0.0035	-0.00309	0.00043
541.95	757.45	0.8495	0.0558	-0.00281	0.00097	-0.00097
815.6	939.13	0.2779	0.2149	-0.00333	0.00177	0.00052
313.7	786.84	0.061	0.5991	0.00035	0.00023	-0.00156
802.81	662.15	0.0159	0.1577	0.00557	0.00319	-0.00116
694.26	985.93	0.7374	0.0463	0.00405	0.00092	0.00122
703.13	294.86	0.2111	0.4112	-0.00107	-0.00165	0.00014
765.86	829.54	0.8406	0.1658	0.00211	-0.00308	0.00043
723.35	802.37	0.2532	0.8047	-0.00016	-0.00092	-0.00104
887.17	827.26	0.9263	0.0908	0.0006	0.00241	0.00175
812.57	286.03	0.1124	0.4457	0.00066	0.0024	-0.00112
247.75	688.22	0.5315	0.2832	-0.00124	-0.0008	-0.00052
842.92	635.99	0.4312	0.3557	-0.00057	-0.00065	-0.00087
221.57	733.29	0.6567	0.5216	-0.00006	-0.00119	0.00152
998.54	571.01	0.1552	0.4339	0.00283	-0.00083	0.00137
314.35	939.76	0.3019	0.1484	-0.00259	-0.00296	-0.00004
170.15	527.01	0.6637	0.4845	0.00068	-0.00184	-0.00139
610.3	874.44	0.1283	0.0589	0.00557	-0.00499	-0.002
878.27	918.29	0.45	0.1675	0.00042	0.00513	0.00124
914.93	679.07	0.7968	0.0377	0.00277	-0.00634	-0.00076
715.65	348.28	0.105	0.7417	-0.00071	0.00089	-0.00141
713.68	497.9	0.2725	0.1929	0.00334	-0.00289	0.00068
919.53	418.67	0.1121	0.1517	-0.00851	-0.00037	0.00003
555.11	618.44	0.6721	0.5206	-0.00044	-0.001	-0.00087
546.17	735.2	0.4862	0.0887	0.00403	-0.00011	-0.00122
923.92	998.91	0.0139	0.092	0.00837	0.00665	0.00127
815.22	808.91	0.1322	0.2585	-0.00038	0.00345	0.00009
785.22	999.54	0.5054	0.1459	-0.00216	0.00362	0.00076
480.81	288.84	0.0884	0.2052	0.00145	-0.00286	-0.00031
994.65	975.72	0.0311	0.1594	0.00697	-0.00141	0.00165
537.46	735.79	0.4397	0.0062	0.00463	0.00417	0.00002
871.62	592.31	0.7096	0.1872	0.00177	0.00157	-0.00143
244.01	979.36	0.2918	0.2544	0.00598	0.00175	0.00067
901.87	864.37	0.3586	0.1449	-0.00557	-0.00314	0.00175
712.72	417.7	0.0569	0.7563	-0.00108	-0.00059	0.00057
820.58	856.39	0.738	0.0196	0.0036	0.00609	-0.00148
904.57	496.9	0.2467	0.6324	-0.00026	-0.00098	0.00078
719.19	628.7	0.277	0.0998	0.00164	0.00753	0.00043
890.24	918.24	0.814	0.7059	-0.00044	-0.00064	0.00024
731.62	939.84	0.7292	0.5407	-0.0009	0.00077	0.00115
680.26	863.54	0.3672	0.2943	0.00178	-0.00111	-0.001
286.08	804.25	0.0408	0.2586	0.00201	0.00005	-0.00164
285.14	943.03	0.4315	0.1461	-0.00139	0.00446	-0.00084
201.41	914.14	0.9959	0.9126	0.00105	-0.00155	0.0015
777.9	573.48	0.2235	0.1347	0.00714	0.00006	0.00007
698.76	941.11	0.8745	0.0451	-0.00097	0.00373	-0.00195
673.53	239.57	0.015	0.8963	-0.00104	0.00024	0.00087
451.33	420.32	0.2187	0.1513	-0.00305	-0.0016	-0.00006
793.29	466.95	0.074	0.5578	-0.00189	-0.0001	-0.00039
703.81	535.34	0.2751	0.2235	-0.00085	0.00339	0.00172
513.94	883.79	0.2782	0.0611	-0.00119	-0.00265	-0.00051
993.69	716.31	0.0729	0.1505	-0.00828	0.00206	0.00115
533.82	659.56	0.2139	0.1329	-0.00278	-0.00256	-0.00164
987.03	485.52	0.3566	0.3285	-0.00198	0.00271	0.001
502.83	221.37	0.0858	0.4803	-0.00145	0.00024	0.00073
841.74	598.4	0.0349	0.3229	0.00312	0.00141	-0.00059
590.81	949.39	0.0774	0.0359	0.00539	0.00833	-0.00101
941.74	775.08	0.4567	0.208	-0.00405	0.00182	0.00039
812.39	408.27	0.175	0.2084	-0.00306	0.0043	0.0013
595.65	956.37	0.111	0.6465	0.00016	0.00049	0.00044
934.42	991.05	0.378	0.5153	0.00036	-0.00188	0.00049
374.04	929.74	0.1069	0.0359	0.00449	-0.0083	-0.00013
226.9	624.76	0.2333	0.1597	-0.00071	-0.00194	0.00167
588.13	885.92	0.431	0.3378	0.00116	0.00022	-0.00181
195.35	904.4	0.8823	0.2008	0.00033	0.00645	-0.00127
764.79	993.98	0.5735	0.0478	0.0035	-0.00529	-0.00213
270.94	890.47	0.1138	0.1628	0.00045	-0.00437	0.00113
265.31	894.12	0.0001	0.3115	0.00186	-0.00201	0.00135
693.85	685.8	0.2199	0.0767	-0.00099	0.00914	0.00148
831.66	724.12	0.145	0.1522	0.00347	0.00544	-0.00081
915.33	923.98	0.1683	0.1956	-0.00265	-0.00437	-0.00147
840.85	623.98	0.2027	0.2525	0.00156	0.0037	-0.0013
930.78	577.01	0.4925	0.1324	0.00078	-0.00721	-0.00078
360.	983.65	0.1286	0.0961	0.00142	0.00438	-0.0016
396.01	504.01	0.1338	0.0397	-0.00533	-0.00653	0.0006
711.09	879.05	0.0713	0.1034	-0.00622	0.00203	-0.00062
800.75	826.45	0.4525	0.1204	0.00622	0.00078	0.00063
967.71	253.24	0.0115	0.797	-0.00116	0.00131	0.00093
927.13	900.51	0.3009	0.2418	0.00262	-0.00301	0.00181
198.42	766.69	0.1749	0.1366	-0.0017	0.00736	0.00176
576.73	842.52	0.195	0.3617	0.00039	0.00108	-0.00061
646.57	686.88	0.151	0.0685	0.00545	-0.00801	0.00021
897.86	655.96	0.4583	0.126	-0.00314	0.00653	0.00017
299.45	918.38	0.2566	0.2889	-0.00013	-0.00208	-0.00183
742.28	930.63	0.0808	0.0752	0.00833	-0.00369	0.00144
771.93	949.33	0.3294	0.082	0.00734	0.00156	-0.00073
488.29	497.01	0.0046	0.5422	-0.00108	-0.0001	-0.00005
991.17	910.41	0.3405	0.0972	0.00085	-0.01012	-0.00029
158.51	460.04	0.3526	0.5058	0.00097	0.00738	0.00037
883.14	370.15	0.0775	0.1923	-0.00088	0.00638	0.00059
906.32	752.57	0.96	0.0943	-0.0015	0.00049	-0.00089
775.34	946.39	0.6819	0.2903	0.00236	0.00049	0.00108
193.01	961.34	0.8564	0.642	-0.00026	0.00303	-0.00157
655.95	911.82	0.1851	0.2237	0.00043	-0.00226	0.00163
390.94	545.31	0.2063	0.0068	-0.00255	0.0088	-0.00145
172.3	925.42	0.2656	0.6266	0.00445	0.00553	-0.0015
852.	974.8	0.7611	0.1312	0.00409	-0.00242	-0.0015
264.54	958.14	0.7117	0.0687	-0.00362	-0.00586	-0.0008
968.	940.37	0.44	0.379	0.00161	0.00076	0.00058
843.61	824.25	0.618	0.1623	0.00392	-0.00069	-0.00068
625.37	638.05	0.1281	0.0931	0.00601	-0.00446	0.00186
588.11	493.23	0.2389	0.1137	-0.00021	0.00585	0.00117
906.48	959.19	0.6377	0.3252	-0.00199	-0.00202	0.00054
547.73	611.03	0.3629	0.2494	-0.00018	0.00223	-0.00117
877.04	965.58	0.5594	0.0168	0.00396	-0.00882	0.00077
763.43	843.8	0.2287	0.1304	-0.00544	0.00245	0.00016
571.08	618.14	0.2883	0.1867	-0.0002	0.00318	0.00031
945.68	756.89	0.1637	0.2534	-0.00456	0.00026	-0.00152
503.91	803.14	0.2706	0.0834	0.00097	-0.00294	0.00084
763.19	680.85	0.1784	0.1617	0.00206	-0.00508	0.00052
411.79	324.22	0.0104	0.0642	0.00013	0.00839	0.00015
836.55	843.95	0.2353	0.2812	-0.0025	-0.00206	-0.00156
384.72	909.8	0.1544	0.0179	-0.005	0.0057	0.00017
852.71	706.91	0.4652	0.2765	0.00057	0.00204	0.00033
289.32	742.68	0.3251	0.0292	0.00186	0.00366	-0.00003
453.59	204.47	0.0333	0.1508	-0.00325	-0.00311	0.00058
952.65	566.82	0.217	0.1599	-0.00742	0.00237	-0.00127
738.95	868.42	0.4349	0.0059	-0.00459	0.00894	-0.00027
718.25	976.67	0.6065	0.1464	0.00222	0.00248	0.00056
640.65	403.5	0.0157	0.1304	0.00055	0.00657	0.00105
785.75	899.81	0.3848	0.0551	0.00521	0.0078	0.00152
706.24	330.22	0.0144	0.1252	0.00781	0.00232	0.00015
506.13	629.08	0.1345	0.4218	0.00049	0.00103	-0.00034
841.71	931.62	0.4845	0.5204	-0.00148	-0.0008	-0.00209
962.26	987.09	0.0118	0.1077	0.00723	0.00672	0.00209
932.11	993.84	0.0345	0.2104	0.00462	0.00127	-0.00018
570.44	511.7	0.0861	0.1024	-0.00643	-0.00256	0.00124
880.54	641.43	0.1676	0.1399	-0.00772	-0.0021	0.0016
902.19	767.2	0.5312	0.2011	0.00373	0.00062	0.00153
536.21	685.95	0.2141	0.2578	-0.00163	-0.00104	-0.00031
824.76	871.12	0.3349	0.1975	-0.0019	-0.0039	-0.00084
724.26	323.21	0.9738	0.0488	-0.00044	-0.00144	0.00003
248.07	901.78	0.7285	0.7953	-0.00137	-0.00055	-0.0009
198.85	663.38	0.2993	0.1847	-0.00115	-0.00345	-0.00051
461.71	311.24	0.004	0.1545	0.00129	0.00387	-0.00069
182.22	674.14	0.1029	0.5029	0.00354	0.00145	0.00097
864.24	830.33	0.3458	0.0933	-0.00699	0.00558	-0.00183
691.55	937.64	0.9373	0.0096	0.00017	0.00366	0.00043
650.85	788.68	0.2483	0.3393	-0.00027	-0.00181	0.00088
217.49	845.17	0.6725	0.087	0.0022	0.00688	0.00073
862.19	661.48	0.3474	0.1698	0.00483	-0.00302	0.00038
492.14	649.3	0.309	0.0424	0.00506	-0.00435	0.00081
453.74	486.13	0.4936	0.133	0.00172	-0.00271	-0.00133
922.63	801.27	0.1547	0.1554	0.00613	-0.00344	-0.0005
766.89	639.33	0.2919	0.1432	0.00157	-0.00573	-0.0003
841.64	811.24	0.0514	0.1677	0.00391	-0.00429	0.00147
923.31	853.42	0.41	0.0864	0.00407	-0.00862	0.00093
345.66	356.95	0.1762	0.0601	-0.00198	0.00573	-0.0002
230.41	748.39	0.0628	0.0779	0.00498	-0.0081	0.00125
716.47	817.12	0.5397	0.0065	-0.00245	0.0078	-0.0016
852.09	659.71	0.2126	0.1507	0.00411	-0.00549	-0.00058
208.23	979.48	0.2396	0.2978	-0.00727	0.00382	-0.00004
904.86	659.92	0.0653	0.3322	-0.00284	-0.00204	-0.00119
760.42	984.82	0.07	0.1327	-0.00044	-0.00499	0.00067
917.9	522.61	0.8898	0.1265	0.00131	-0.00276	0.00176
630.57	675.68	0.6408	0.0386	0.00186	-0.00567	0.00159
584.44	597.76	0.4474	0.017	-0.00266	0.00809	-0.00026
646.46	380.17	0.28	0.3893	0.00051	0.00114	-0.00015
719.51	944.14	0.1246	0.0879	-0.00663	0.00241	-0.00035
564.38	440.74	0.0549	0.0904	-0.0025	-0.00759	-0.00127
919.43	779.17	0.4929	0.1034	0.00096	-0.00782	0.00098
350.48	957.46	0.3402	0.1219	0.00351	0.00084	0.00216
265.11	778.36	0.467	0.2834	-0.00089	-0.00145	0.00093
879.6	462.95	0.1208	0.1867	-0.00056	0.00638	0.001
958.4	509.53	0.0206	0.1604	-0.00616	0.00547	-0.00004
905.7	690.35	0.784	0.0235	0.00083	-0.00716	-0.00051
179.48	292.82	0.387	0.7335	0.00024	0.00015	0.00037
604.28	888.11	0.0349	0.0558	-0.00788	-0.00128	0.00188
790.35	391.39	0.0233	0.1345	-0.00378	0.00729	0.00113
206.94	830.45	0.1306	0.3188	0.00005	0.00359	-0.00167
618.12	733.44	0.6831	0.0753	-0.00083	-0.00437	0.00188
588.27	419.	0.3161	0.1886	-0.00168	0.0029	0.00059
261.01	971.17	0.8956	0.0078	0.00011	0.00626	0.00219
784.02	704.29	0.2355	0.0989	-0.00883	0.00067	-0.00121
710.95	936.09	0.5563	0.0955	0.004	0.00246	-0.00021
918.05	803.9	0.2277	0.351	-0.00139	0.00241	-0.00125
934.64	416.1	0.1654	0.442	0.00279	0.0001	0.00035
209.81	610.32	0.7071	0.2298	-0.0006	0.0015	-0.00096
877.03	791.12	0.0312	0.171	0.00612	-0.00099	0.00201
208.38	941.11	0.4095	0.5938	-0.00396	-0.00112	-0.00152
796.79	268.07	0.3629	0.1232	0.00035	0.00799	0.00154
213.64	298.45	0.1262	0.4763	0.00044	-0.00035	-0.00006
645.59	833.89	0.1233	0.2294	-0.00177	-0.00181	0.00159
754.41	913.37	0.8613	0.196	-0.00236	0.00186	0.00196
987.84	303.01	0.0192	0.1803	-0.00746	0.00275	0.00039
845.58	618.51	0.2444	0.657	-0.00029	-0.00021	0.00024
822.86	691.8	0.1988	0.3264	-0.00055	0.00274	0.0001
487.53	545.74	0.266	0.3277	-0.00151	-0.00063	0.00004
322.59	942.86	0.0908	0.0852	0.00496	-0.00463	-0.00093
829.56	326.42	0.4345	0.3182	-0.00012	-0.00213	0.00121
395.93	619.78	0.1297	0.0177	0.00404	-0.00843	0.00074
940.18	610.96	0.7383	0.0206	0.00242	-0.0085	0.00038
858.35	717.11	0.4429	0.1373	-0.00611	0.00125	-0.00092
976.76	220.32	0.357	0.2583	-0.00013	-0.0048	-0.00067
878.37	601.98	0.1298	0.3313	0.00302	0.00153	0.00057
770.06	656.76	0.8344	0.0102	0.0014	0.00435	0.0019
779.42	431.99	0.0494	0.125	0.00728	-0.00465	0.00082
882.57	526.94	0.0913	0.2636	-0.00096	-0.00437	0.00035
528.83	467.25	0.0066	0.474	-0.0014	-0.00027	0.00007
756.08	755.5	0.414	0.2826	0.00242	0.00066	0.00181
338.22	947.48	0.6051	0.3077	-0.00166	0.00014	0.00075
136.84	411.05	0.0136	0.8973	0.0047	-0.00769	-0.00002
330.78	440.05	0.0012	0.4079	-0.0002	0.00071	0.00014
620.93	741.12	0.4698	0.0413	-0.00063	0.00687	0.00107
968.83	701.84	0.5158	0.1671	-0.00192	0.0054	0.00008
197.26	944.93	0.7138	0.506	0.00212	-0.00332	-0.00015
610.38	860.76	0.2954	0.0934	-0.00054	-0.00444	0.0003
874.33	707.72	0.3075	0.1813	0.00013	-0.0054	0.00033
344.46	987.64	0.21	0.0738	-0.00552	-0.00425	-0.00153
404.08	701.81	0.8665	0.0309	-0.00083	-0.00089	-0.00159
713.4	970.88	0.1214	0.0745	0.00773	-0.00057	-0.00028
842.04	283.84	0.3745	0.4209	-0.00088	-0.00097	0.00002
713.82	556.59	0.0673	0.2713	-0.00062	0.00325	0.00071
895.29	683.86	0.2816	0.2995	0.00329	-0.00014	0.00188
709.42	624.08	0.4127	0.2036	0.00015	0.00303	0.00159
870.83	914.02	0.7808	0.0923	-0.00462	-0.00362	0.00073
911.15	592.49	0.5332	0.2716	-0.00238	0.00022	0.00165
942.64	749.96	0.5606	0.1925	-0.00002	0.00416	-0.00013
227.33	339.31	0.0125	0.0283	-0.00329	0.00616	0.00137
204.39	953.8	0.2602	0.326	-0.00171	-0.00507	0.00118
677.25	799.71	0.8809	0.1557	0.00272	0.00167	0.00065
584.57	349.62	0.4766	0.0355	0.00109	-0.0085	0.00077
509.34	312.26	0.0569	0.1641	0.00289	0.00323	0.00146
460.	894.53	0.0376	0.0182	-0.00797	-0.00439	-0.0005
602.06	714.58	0.4961	0.4149	0.00128	-0.00065	-0.00134
561.64	446.31	0.7798	0.0606	0.00021	-0.00136	-0.0007
916.29	552.27	0.3561	0.2257	0.00428	0.00218	0.00074
852.37	825.03	0.6256	0.0236	-0.00313	-0.00798	-0.00152
814.77	253.49	0.1479	0.1472	-0.00172	-0.00764	0.00004
727.42	792.89	0.4383	0.0821	0.00056	0.00695	0.00198
903.73	701.38	0.1608	0.2125	0.00285	-0.00436	-0.00028
896.23	916.56	0.8364	0.0888	-0.00147	-0.00528	-0.0001
871.66	535.67	0.3186	0.4121	0.00154	-0.00106	-0.0003
957.51	237.2	0.3928	0.4938	-0.00037	-0.00084	-0.00053
805.	866.33	0.1402	0.1401	-0.00495	-0.00357	0.00037
710.51	369.65	0.4986	0.1267	-0.00122	0.00544	-0.00023
507.48	728.5	0.0831	0.1367	-0.0024	-0.00164	0.00104
619.93	351.41	0.1329	0.1951	0.00231	0.00363	0.00019
84.74	310.67	0.0039	0.8199	-0.00096	0.00028	0.00154
951.35	928.98	0.4956	0.1467	0.00115	-0.00577	-0.00204
798.77	833.12	0.5041	0.1375	-0.00404	-0.00362	0.00206
616.58	717.06	0.3044	0.3562	0.00157	0.00081	0.00039
903.13	719.4	0.6324	0.2188	-0.00236	0.00001	0.00047
734.52	577.44	0.6941	0.1559	-0.00123	0.00141	-0.00004
663.77	876.4	0.1188	0.1737	0.0001	0.00324	0.00077
654.36	891.55	0.9069	0.1024	0.00293	-0.00084	0.00141
560.29	738.86	0.9644	0.633	-0.00037	0.00065	-0.00093
832.28	856.7	0.001	0.1423	0.00442	-0.00469	0.00028
973.72	816.94	0.141	0.7636	0.00055	-0.00114	-0.00085
128.78	424.25	0.0136	0.6308	0.00581	-0.00333	0.00161
822.42	649.51	0.8779	0.11	-0.00092	-0.00139	-0.00038
525.87	749.66	0.0727	0.0732	-0.00476	0.00297	0.0012
257.21	209.74	0.3969	0.1078	-0.00031	0.00009	-0.00065
631.89	929.98	0.2825	0.0017	0.00079	-0.00961	0.00193
998.05	896.73	0.8993	0.0023	-0.00224	-0.00555	0.00073
927.52	486.01	0.0059	0.3448	-0.00155	0.00337	0.00161
768.46	885.95	0.2169	0.4307	0.00007	0.00178	-0.00064
575.02	753.28	0.3662	0.0667	-0.0046	0.00337	-0.00159
706.04	693.4	0.1752	0.1678	-0.00257	0.00392	0.00053
475.58	213.67	0.1886	0.1506	-0.00091	-0.00418	-0.00135
660.37	535.89	0.5053	0.1207	0.00034	0.0046	0.00173
783.46	292.47	0.0952	0.2462	0.00113	-0.00435	-0.00125
853.78	789.85	0.3185	0.3276	0.0004	0.00235	0.00137
811.72	887.51	0.5929	0.0351	0.00532	-0.00631	0.00036
524.74	781.81	0.4381	0.222	-0.00164	-0.00012	-0.00125
562.6	872.17	0.8437	0.0247	-0.00093	-0.00234	0.00099
991.66	579.43	0.7248	0.0704	0.00012	0.00842	0.00112
854.18	628.28	0.3213	0.4522	0.00099	-0.00065	0.00015
253.22	804.05	0.0433	0.7418	-0.00011	-0.00077	0.00165
715.27	501.63	0.1744	0.3072	-0.00016	-0.0028	-0.00107
997.39	337.91	0.0764	0.5053	-0.00152	-0.00233	0.00051
201.46	832.88	0.4138	0.5856	0.0021	0.00178	0.00032
469.39	434.93	0.1707	0.3554	0.0011	-0.00065	0.00002
164.9	678.16	0.0741	0.9919	-0.00643	0.0052	-0.0007
580.34	544.88	0.0511	0.2305	0.00142	0.00263	0.00032
614.28	700.89	0.3793	0.143	-0.00414	0.00057	-0.00132
800.74	636.	0.2727	0.1445	-0.00414	0.00496	-0.00098
959.84	675.14	0.2039	0.1546	-0.0029	-0.00721	0.00153
779.89	716.19	0.147	0.1131	-0.00499	-0.00617	-0.00137
875.04	984.64	0.0416	0.0955	-0.00774	0.00541	-0.00184
928.1	374.34	0.1242	0.2405	-0.0009	0.00531	0.0012
882.68	344.03	0.2612	0.353	0.00123	0.00281	-0.00064
705.5	534.99	0.6477	0.1376	-0.00202	0.00241	-0.0009
781.65	715.41	0.3821	0.1984	0.00371	0.00109	-0.00107
998.1	560.88	0.3691	0.492	-0.00069	0.00093	-0.00043
819.5	999.13	0.2083	0.0742	0.00951	0.00147	0.00091
622.04	657.87	0.2696	0.0845	0.00449	-0.00559	0.00064
506.91	536.17	0.0453	0.2164	0.00157	0.0021	-0.00084
565.07	984.27	0.0704	0.0277	-0.00754	-0.00762	-0.00137
854.82	964.22	0.7114	0.2414	0.00222	-0.00239	0.00034
657.72	672.27	0.9603	0.1413	-0.0017	-0.00169	-0.00097
784.31	603.2	0.3736	0.0998	-0.00469	-0.00663	0.00166
619.84	960.25	0.1302	0.098	-0.00263	0.0029	0.00203
969.15	793.53	0.1071	0.2877	-0.00409	0.00059	-0.00071
641.9	775.06	0.2977	0.077	-0.00559	0.00407	-0.00031
838.22	997.75	0.0852	0.0848	-0.0013	-0.00931	-0.00025
727.02	522.38	0.0594	0.486	-0.00069	0.00177	0.00147
330.61	835.87	0.2007	0.3019	-0.00105	0.00008	-0.00123
127.8	413.	0.0334	0.7495	-0.00346	0.00739	0.00106
938.8	786.76	0.2441	0.1393	-0.00488	0.00606	0.00167
887.55	425.94	0.8977	0.0375	-0.00095	0.00578	-0.00127
546.3	763.41	0.0788	0.1996	0.00122	-0.00181	0.00054
754.5	833.54	0.1201	0.1019	-0.00195	-0.00732	0.00079
837.83	414.21	0.4736	0.2868	-0.00189	0.00137	0.00057
484.28	668.71	0.3213	0.0255	0.00113	0.00661	0.00129
277.25	835.37	0.6074	0.3934	0.0002	0.00128	0.0019
751.94	381.64	0.0392	0.123	0.00247	0.00817	0.00134
612.13	891.24	0.8662	0.3838	-0.00091	-0.00063	-0.00133
659.88	565.34	0.1033	0.215	0.00342	0.00166	0.00078
513.72	571.4	0.2915	0.2165	0.00253	-0.00045	-0.00137
445.69	393.61	0.6403	0.0554	0.00019	-0.0024	-0.00036
894.53	566.25	0.1993	0.4501	-0.00183	0.00141	0.00086
824.84	933.2	0.1287	0.0839	0.00928	0.00336	0.00214
901.39	932.08	0.702	0.0599	-0.00077	-0.00729	-0.00211
219.89	968.11	0.3504	0.1647	-0.00405	0.00857	0.00155
694.41	836.36	0.2986	0.7321	0.00093	-0.00011	0.00142
224.9	792.32	0.8687	0.0703	-0.00086	-0.00458	-0.00165
712.32	679.13	0.2069	0.3695	0.00011	-0.0019	-0.00183
755.17	651.77	0.4452	0.1758	0.00223	0.00328	0.00097
728.4	605.45	0.542	0.1773	-0.00269	-0.00129	0.00064
479.16	645.06	0.3902	0.08	-0.00328	-0.0025	-0.00033
814.74	496.12	0.5917	0.256	0.00081	-0.00012	-0.0003
883.72	977.65	0.9458	0.1766	0.00136	-0.00361	-0.00142
581.79	253.18	0.3091	0.1177	-0.00042	0.00612	0.00097
728.75	506.62	0.1443	0.2174	0.00067	-0.00421	-0.00126
796.57	657.69	0.873	0.0857	0.00248	0.00049	-0.00116
503.94	872.56	0.4286	0.0018	0.00155	0.00268	0.00205
461.15	629.33	0.4435	0.142	0.00029	0.00239	-0.00062
754.01	678.05	0.4763	0.0495	-0.00205	-0.00891	0.00041
814.3	866.33	0.2723	0.0952	0.00718	0.00433	-0.00072
686.65	949.05	0.8285	0.0953	0.0004	-0.00324	0.0015
997.23	893.45	0.2236	0.1888	0.0013	-0.00586	-0.00159
650.32	616.13	0.3147	0.0747	0.00074	-0.00808	-0.00163
827.65	829.55	0.1179	0.6457	-0.00135	0.00035	0.00058
777.13	827.77	0.6123	0.6539	-0.00101	0.00071	0.00032
905.45	994.61	0.9554	0.1491	0.00017	0.00429	-0.00125
519.58	737.	0.4465	0.147	0.00175	0.00177	0.00062
628.8	402.8	0.0769	0.0948	-0.003	-0.00835	-0.00055
171.17	946.31	0.2236	0.8636	-0.00259	-0.0052	0.00148
695.96	386.45	0.2115	0.1232	0.00286	-0.00678	-0.0003
953.5	985.78	0.4484	0.0662	0.00996	0.00323	0.00064
946.28	651.28	0.1644	0.2435	-0.00102	0.0048	0.00151
969.59	915.14	0.3709	0.2831	-0.00308	0.00119	-0.0017
511.07	793.58	0.0575	0.05	0.00436	0.00469	0.00197
627.11	612.86	0.1059	0.4417	0.00127	-0.00093	0.00059
931.4	887.42	0.2922	0.311	0.00217	0.00209	-0.00196
685.77	474.97	0.0312	0.2992	-0.00285	-0.00114	-0.001
569.13	491.17	0.4217	0.1095	0.00178	-0.00437	-0.0017
772.56	979.41	0.4287	0.3094	-0.0022	-0.00047	0.00057
934.27	646.19	0.5317	0.1126	0.00375	-0.00681	0.00003
795.14	924.81	0.916	0.1467	0.00303	0.00223	-0.00159
172.31	731.49	0.8549	0.1353	-0.00081	0.00862	-0.00163
656.5	218.2	0.3623	0.1971	0.00058	0.00385	-0.00097
762.03	978.4	0.7641	0.1098	-0.00392	-0.00131	-0.00145
725.91	999.01	0.4841	0.2528	0.00179	0.00134	-0.00091
684.47	956.83	0.3737	0.046	-0.00636	-0.00316	0.00031
284.19	838.43	0.7146	0.3941	-0.00149	-0.00018	-0.00115
602.92	646.61	0.4356	0.4593	-0.00142	0.00025	-0.00047
773.65	762.35	0.5545	0.073	0.003	0.00622	0.00106
245.6	877.18	0.7969	0.2057	-0.00168	0.00324	-0.0004
576.57	717.76	0.5749	0.08	-0.00072	0.00424	-0.00152
881.96	741.6	0.3174	0.2563	-0.00056	0.00353	0.00139
404.06	964.68	0.2304	0.0323	0.00363	-0.00233	-0.00076
174.35	887.97	0.2704	0.8593	0.00062	-0.00316	0.0009
515.91	626.78	0.3014	0.0477	0.00142	-0.00713	0.00054
194.91	784.02	0.5886	0.3807	0.00179	-0.00279	0.00164
559.93	713.23	0.184	0.0435	-0.0024	0.00928	0.00161
812.41	860.13	0.602	0.254	-0.00051	-0.00313	-0.00085
297.26	937.67	0.1246	0.1147	0.00079	-0.00572	-0.00013
816.49	758.77	0.0255	0.2003	0.00425	0.00232	0.00016
747.07	740.86	0.1306	0.2141	-0.00198	-0.00336	0.00168
788.6	907.58	0.4924	0.0899	-0.00465	-0.00462	0.00023
740.68	754.65	0.7336	0.1947	-0.0027	-0.00165	0.00105
227.17	710.78	0.4384	0.4271	0.00122	0.00097	-0.0008
804.75	576.02	0.3977	0.2262	-0.00119	-0.00334	-0.001
810.59	944.78	0.4628	0.0443	-0.00914	-0.0015	0.00024
941.26	769.59	0.5689	0.0659	0.00398	-0.00855	-0.00131
563.12	475.72	0.1389	0.1326	0.00425	-0.00315	0.0017
572.75	716.92	0.5162	0.0245	-0.00282	-0.00534	0.00073
882.13	935.36	0.1608	0.3116	0.00286	0.00113	0.00093
580.4	501.92	0.0341	0.191	-0.00265	-0.00274	0.00123
972.21	390.28	0.1438	0.1894	-0.0001	0.0071	0.00162
184.91	773.26	0.0484	0.5118	0.00123	0.00262	0.00095
446.61	357.43	0.0949	0.2606	-0.00097	0.0019	-0.00133
783.29	954.05	0.7823	0.2316	-0.00284	-0.00038	0.00059
261.6	899.66	0.1787	0.1117	-0.00836	-0.00306	0.00066
923.52	783.3	0.05	0.2042	-0.00161	-0.00525	-0.00189
286.21	825.85	0.1637	0.0548	0.00355	0.0078	-0.00081
273.35	872.67	0.2464	0.1764	-0.00261	0.00297	0.00199
859.2	890.19	0.0965	0.6781	0.00133	0.00045	0.00006
834.28	622.92	0.4693	0.327	-0.00001	0.00081	0.00133
726.28	648.06	0.0247	0.1516	0.00402	0.00422	-0.00052
526.97	966.14	0.1669	0.0121	0.00496	-0.00282	-0.00071
950.94	960.14	0.4048	0.1049	0.00415	0.00724	-0.00204
336.03	913.79	0.3334	0.0001	-0.0029	-0.00678	-0.00176
959.66	600.4	0.1515	0.3614	0.00234	0.00249	-0.00144
215.76	876.76	0.2776	0.3412	0.00537	-0.0009	0.00085
794.38	842.48	0.3428	0.0986	0.0076	-0.00041	0.00145
902.71	976.58	0.3833	0.144	-0.00446	0.0041	-0.00169
817.89	851.74	0.4704	0.084	0.00268	0.00726	0.00197
777.46	830.65	0.3455	0.1315	-0.00518	0.00275	0.002
251.19	931.58	0.247	0.3026	-0.00229	0.00274	-0.00198
815.85	992.27	0.3327	0.1289	-0.0006	0.00549	-0.00012
386.84	449.92	0.2072	0.1587	-0.00233	0.00129	0.00084
986.48	867.71	0.8007	0.0109	0.0032	0.0068	0.00177
770.14	430.1	0.0495	0.1785	-0.00546	-0.00248	-0.00045
217.15	944.52	0.9472	0.8225	-0.00254	-0.0004	-0.00176
607.18	612.49	0.7084	0.1166	0.00063	0.00328	0.00161
184.33	890.84	0.4695	0.8091	-0.00225	0.00216	0.00206
862.95	449.7	0.2875	0.3169	-0.00288	-0.00139	0.00172
637.81	689.57	0.95	0.1197	0.00067	0.00329	0.00028
184.85	782.87	0.7269	0.7243	0.00144	-0.00182	-0.00049
183.73	958.34	0.6772	0.2369	-0.00109	-0.00885	0.00024
582.39	372.02	0.0349	0.1728	0.00132	-0.00438	-0.00121
201.43	760.99	0.185	0.8669	-0.00189	0.00012	-0.00164
903.49	816.73	0.579	0.062	0.00554	-0.00677	-0.00152
701.77	847.64	0.6019	0.0071	0.00258	-0.00632	0.00085
114.14	384.33	0.8529	0.8389	0.00006	-0.00859	0.00078
324.61	952.4	0.1719	0.0843	-0.00387	-0.0052	0.00001
949.7	546.3	0.1336	0.1859	-0.00208	0.00645	-0.00152
969.81	811.51	0.5587	0.1217	-0.00627	-0.00297	0.00117
747.83	867.35	0.7952	0.5887	0.0007	-0.00103	0.00163
941.74	800.02	0.5961	0.1515	0.0007	0.00509	0.00076
159.44	288.38	0.0453	0.2252	0.00043	-0.00506	0.00026
612.87	383.37	0.4143	0.1744	-0.00084	-0.00332	-0.0016
521.08	815.18	0.7127	0.0565	0.00217	0.00135	0.0012
937.67	675.21	0.7242	0.1389	-0.00012	0.00465	0.00032
698.55	380.24	0.9505	0.0298	-0.00072	0.00153	-0.00165
623.8	411.48	0.0704	0.13	-0.00611	0.00251	0.00064
987.25	683.83	0.172	0.1854	-0.0046	0.00499	-0.0002
884.72	381.47	0.1912	0.2806	0.00154	0.00393	-0.001
711.96	919.06	0.1058	0.1401	-0.00043	0.00445	-0.0015
731.03	880.27	0.0116	0.1287	-0.00096	0.00539	-0.00144
772.02	812.93	0.1831	0.0925	-0.00266	0.00818	0.00083
396.6	635.62	0.7164	0.1085	-0.00039	-0.0014	0.00071
767.84	269.37	0.4334	0.2417	-0.0005	-0.00324	-0.00068
322.89	975.34	0.6941	0.8601	0.00048	0.0005	-0.00217
651.03	332.79	0.3652	0.3052	-0.00124	-0.00103	-0.00059
636.38	435.05	0.7861	0.0486	-0.0002	-0.00359	0.0009
768.12	784.56	0.5214	0.047	-0.00321	0.00791	0.00192
582.13	728.86	0.4714	0.76	-0.00013	0.00069	0.00122
720.27	648.52	0.5643	0.0436	0.00301	-0.007	0.00088
162.16	507.56	0.3502	0.5683	-0.00045	0.00494	0.00131
401.55	696.11	0.1343	0.0087	-0.00799	0.00329	-0.00036
569.37	764.76	0.5119	0.0534	0.00021	0.0048	0.00052
765.25	675.1	0.233	0.1448	-0.0023	0.00554	0.00009
828.95	736.62	0.1571	0.104	0.00828	0.00433	0.00159
794.59	914.05	0.701	0.2364	-0.00063	0.00295	-0.00059
943.01	781.07	0.3486	0.1632	0.00568	0.00288	-0.00103
218.75	940.23	0.0445	0.3461	0.00335	-0.00337	-0.00201
527.61	950.07	0.2937	0.2934	0.00052	-0.00027	0.00042
667.66	879.8	0.3566	0.0225	-0.00353	-0.00837	0.0016
852.63	638.2	0.2203	0.1408	0.00623	0.0041	0.00097
288.76	357.71	0.2419	0.0096	0.00056	-0.00701	0.00019
935.35	809.58	0.1806	0.1238	-0.00415	-0.00774	-0.00103
180.73	805.47	0.9443	0.0521	-0.00131	0.00958	0.00076
186.59	964.57	0.0992	0.5119	0.00055	-0.00442	0.00157
884.99	945.13	0.337	0.0899	0.00399	-0.00801	0.00014
227.12	921.45	0.0272	0.2043	-0.00856	0.00142	0.00073
650.45	889.03	0.2177	0.1511	-0.00317	-0.00147	-0.00021
902.69	290.98	0.1059	0.9048	0.00009	0.0012	0.0011
443.24	498.51	0.292	0.1388	-0.00231	0.00235	-0.00036
303.9	953.75	0.4956	0.4565	0.00167	-0.00034	-0.0014
589.52	754.12	0.0248	0.0892	0.00544	-0.00285	0.00025
736.32	915.15	0.1289	0.1313	-0.00235	0.00461	-0.0021
716.98	900.53	0.3695	0.1071	-0.00507	-0.00202	-0.00179
728.26	883.69	0.194	0.1475	0.00474	0.00005	-0.0012
299.35	822.71	0.1316	0.0538	-0.00884	-0.00149	-0.00002
843.14	509.44	0.4633	0.2397	0.00077	-0.00321	-0.00145
262.07	799.35	0.4061	0.0028	-0.00451	-0.00699	0.00015
143.5	432.36	0.0411	0.9704	0.00107	0.00852	-0.00017
517.31	689.66	0.4437	0.0493	0.00366	-0.00363	-0.00017
985.05	469.34	0.1003	0.7531	-0.00144	0.00089	-0.0008
538.24	845.46	0.0606	0.0669	0.00475	-0.00157	0.00066
946.6	972.01	0.4167	0.1283	-0.00608	0.00369	-0.0013
862.16	748.6	0.8841	0.0912	0.00073	-0.0028	0.00003
633.94	753.38	0.4444	0.0196	-0.00207	-0.00792	-0.00013
771.39	941.65	0.639	0.8962	0.0007	0.00043	-0.00115
631.32	566.06	0.1646	0.1032	-0.00357	0.00609	0.00058
318.64	970.09	0.7374	0.3468	0.00179	0.0007	0.00197
129.69	467.65	0.4629	0.8746	0.0008	-0.00895	-0.00139
722.36	740.27	0.713	0.3606	-0.00101	-0.00134	-0.0004
215.34	984.	0.4792	0.3718	0.00236	-0.00399	-0.00027
970.9	289.76	0.1153	0.1843	0.00232	0.00711	-0.00094
704.39	915.33	0.5509	0.4661	0.00112	0.00071	0.00085
896.3	959.66	0.3673	0.4192	0.00218	-0.0007	-0.00073
727.07	618.28	0.3859	0.0965	-0.0042	-0.00603	0.00173
687.51	530.09	0.4342	0.1445	-0.00221	-0.0041	-0.00136
180.36	732.32	0.7076	0.3549	0.00048	-0.00349	-0.00036
257.63	880.33	0.3886	0.1856	-0.00163	0.00376	-0.00156
220.7	779.87	0.2876	0.1274	0.00075	0.00585	-0.00009
863.98	648.	0.7634	0.0671	0.00263	-0.00544	-0.00051
302.22	971.68	0.2116	0.1541	-0.00237	0.00412	-0.00024
753.51	697.61	0.7286	0.1163	0.00013	0.00318	0.00081
540.04	617.87	0.4443	0.1918	-0.00276	0.00065	0.0001
147.87	463.86	0.008	0.7984	0.00514	-0.00636	-0.00112
674.36	820.79	0.3963	0.1799	-0.00337	-0.00083	0.00088
729.68	365.92	0.1011	0.1944	-0.00247	-0.00458	0.00147
756.83	657.13	0.4273	0.2307	0.00279	-0.00003	0.00053
226.96	678.52	0.2063	0.4046	0.00171	0.00006	-0.00089
775.79	824.69	0.3144	0.7814	-0.00083	0.00067	-0.00085
748.82	869.26	0.8499	0.077	-0.00034	0.0046	-0.00081
892.29	768.97	0.0724	0.1288	0.00843	-0.00036	0.00097
234.24	841.24	0.6892	0.1746	0.00072	0.00401	-0.00041
598.53	580.81	0.1621	0.124	-0.00556	-0.0008	-0.00143
217.44	919.96	0.8154	0.3634	0.00043	0.00337	0.0014
624.35	401.62	0.7214	0.1231	0.00007	0.00151	0.00059
792.34	650.32	0.844	0.1068	0.00201	-0.00034	0.00054
860.36	425.23	0.4004	0.1486	0.00185	-0.00656	0.00042
904.47	498.83	0.0706	0.5483	-0.00093	-0.002	-0.00121
664.22	830.07	0.1715	0.0808	-0.00554	0.0048	-0.00113
853.8	728.5	0.2316	0.2786	-0.0019	0.00281	0.00114
559.16	457.43	0.1144	0.0997	0.00672	-0.00247	0.00066
226.78	997.4	0.7349	0.6435	-0.00235	0.00161	0.00153
855.4	991.64	0.9682	0.0887	-0.00468	0.00057	0.00057
810.12	879.41	0.4674	0.0439	-0.00052	0.00956	0.00113
290.16	934.14	0.167	0.8881	-0.00019	0.00078	-0.00016
847.85	817.34	0.1437	0.37	-0.00094	-0.00231	-0.00149
842.03	482.22	0.044	0.8323	-0.00122	-0.00056	-0.00022
974.09	985.96	0.3744	0.1194	0.00574	0.00557	0.00214
941.05	805.46	0.6668	0.1428	-0.00288	-0.00388	0.00029
665.94	481.56	0.1664	0.1002	-0.00521	0.00651	-0.00038
974.99	712.17	0.0402	0.2622	-0.00047	0.00475	0.00002
922.18	976.19	0.5363	0.2649	0.00295	-0.00197	-0.00002
965.67	479.16	0.9118	0.1689	-0.00073	0.00036	0.00133
195.69	828.64	0.3871	0.2822	-0.0011	0.00457	-0.0006
913.48	697.21	0.206	0.1633	0.0048	-0.00489	-0.00081
734.7	689.36	0.4561	0.2431	-0.00073	0.00204	0.0013
558.07	882.82	0.4665	0.0461	0.00157	-0.00337	0.00013
628.84	429.33	0.0687	0.2486	-0.00156	0.00294	-0.00123
170.43	987.35	0.3961	0.6354	0.00302	0.00957	0.00084
550.35	711.81	0.1348	0.2409	-0.00069	0.00192	0.0012
493.15	353.41	0.0284	0.0796	-0.00743	-0.00433	-0.00101
392.39	983.68	0.1536	0.0428	-0.0018	-0.00629	0.00185
696.34	632.83	0.451	0.1281	0.00206	-0.00441	-0.00002
212.27	639.74	0.2836	0.0271	-0.00171	-0.00853	0.00065
962.12	873.77	0.3567	0.227	0.00207	-0.00379	-0.00027
856.47	472.24	0.9162	0.12	0.00112	-0.00138	0.00004
693.03	928.24	0.0669	0.0636	0.00227	0.00867	-0.00191
892.71	561.11	0.3959	0.1705	0.00124	0.00579	0.00173
197.77	963.98	0.3543	0.4239	-0.006	-0.00313	0.00008
731.59	451.27	0.2787	0.1776	0.00031	-0.00502	0.00095
211.58	718.57	0.4718	0.2137	-0.00016	0.00305	0.00164
758.98	884.52	0.5886	0.1322	0.00366	-0.00288	-0.00202
318.31	913.39	0.7317	0.3671	0.00055	0.00119	-0.00088
848.45	678.61	0.2578	0.1171	0.00818	-0.00213	0.00065
684.36	845.09	0.8804	0.3071	-0.00099	0.00162	-0.00061
671.14	502.11	0.1516	0.5694	-0.00084	0.00077	0.00148
308.07	972.94	0.631	0.088	-0.00214	0.00441	0.00099
251.82	855.27	0.7779	0.1263	0.00218	-0.00365	-0.00054
190.41	938.97	0.3286	0.2607	-0.00362	0.00726	-0.00058
317.11	978.84	0.4592	0.0997	0.0022	-0.00468	-0.00102
668.	729.68	0.107	0.245	-0.00297	-0.00017	0.0006
349.98	955.79	0.0411	0.0876	-0.00179	0.00472	-0.00211
211.89	246.25	0.1367	0.1785	0.00104	0.00134	0.00093
992.99	837.02	0.6401	0.2483	-0.00123	0.00162	-0.0003
877.26	676.63	0.179	0.3461	0.00284	0.001	0.00041
904.73	517.83	0.0875	0.3698	0.00209	0.00251	0.00147
157.78	435.16	0.1913	0.6982	-0.00098	-0.00418	-0.00046
769.89	971.55	0.5769	0.0011	-0.00253	-0.00697	-0.00092
265.53	716.06	0.6356	0.2072	0.00099	0.00112	-0.00168
178.38	985.44	0.3492	0.7871	0.00105	-0.00363	0.00211
631.5	435.74	0.2827	0.2473	0.00042	-0.00269	0.00015
702.53	907.37	0.9186	0.1179	0.00329	-0.00043	-0.00092
304.19	716.96	0.2694	0.018	-0.00189	-0.002	-0.0008
976.5	891.78	0.2181	0.4331	-0.0009	0.00213	0.0004
756.93	768.17	0.0882	0.2525	0.00192	-0.00275	-0.00028
742.6	682.04	0.7131	0.0399	0.00252	-0.0051	0.00119
699.86	930.33	0.7849	0.1525	-0.00303	-0.0001	-0.00113
507.23	868.81	0.4266	0.0417	0.00242	-0.00154	-0.00132
226.09	895.98	0.9932	0.2082	-0.00125	0.00397	0.00207
999.5	370.88	0.2756	0.1785	-0.00104	0.00742	-0.00019
945.92	580.36	0.2493	0.4356	-0.00207	0.00119	-0.00074
878.97	691.17	0.7567	0.1144	-0.00226	0.00385	0.0013
991.32	526.22	0.7574	0.0625	0.0012	0.00832	0.00116
746.95	766.54	0.3555	0.3163	0.00022	-0.00247	-0.00003
600.48	681.4	0.1512	0.0672	-0.00428	-0.00753	-0.00087
851.25	378.49	0.009	0.5623	0.0021	-0.00048	-0.00085
798.7	767.14	0.6983	0.0769	-0.00409	0.0036	-0.00175
660.46	727.2	0.3805	0.265	0.002	-0.00164	-0.0007
702.52	944.97	0.0448	0.0709	0.00197	0.00795	-0.00148
847.42	670.01	0.579	0.2177	-0.002	0.00152	-0.00181
865.31	591.07	0.0433	0.7022	-0.00151	-0.00053	0.0006
566.02	899.88	0.5876	0.6324	0.00035	-0.00038	-0.00125
918.39	960.62	0.9637	0.0474	-0.00323	-0.00472	-0.00074
765.63	812.13	0.3402	0.2094	-0.00215	0.00314	-0.00184
915.2	990.05	0.0695	0.8574	0.00103	0.0005	0.00106
780.52	309.3	0.23	0.2682	0.00028	-0.00379	-0.00079
745.98	511.81	0.3653	0.3486	-0.00112	0.00079	0.00161
756.85	496.61	0.2968	0.3416	0.0022	0.00012	-0.00166
633.38	302.14	0.0108	0.1112	0.00784	0.0026	0.00134
973.48	742.77	0.1332	0.1753	-0.00073	0.00683	0.0013
203.22	733.29	0.3542	0.5017	0.00222	-0.00112	-0.00097
646.42	860.7	0.7601	0.0704	-0.00225	0.00312	-0.00033
898.61	367.81	0.7396	0.1148	0.00087	-0.0058	-0.00041
248.45	924.69	0.11	0.2185	0.00209	-0.00427	0.00189
804.46	892.9	0.0763	0.3121	0.00273	-0.00023	0.00015
316.42	390.59	0.9322	0.9841	-0.00018	-0.00027	0.00052
639.15	514.59	0.1194	0.1063	0.00472	0.0058	0.00134
273.94	962.33	0.2766	0.0961	-0.001	0.00831	-0.00071
699.37	846.33	0.4698	0.1046	0.00218	0.00465	-0.0019
964.54	964.94	0.7906	0.1848	-0.00357	-0.00059	-0.00156
502.44	782.06	0.2047	0.222	-0.00144	0.00029	0.00002
759.37	858.43	0.3177	0.1253	-0.00473	-0.00331	0.00027
755.21	493.19	0.0616	0.4108	-0.00071	-0.0023	0.00115
877.56	951.95	0.1753	0.0917	-0.0091	-0.00338	-0.00183
843.71	312.15	0.1568	0.3211	0.00256	0.00254	-0.0007
906.	699.78	0.3563	0.1177	-0.00548	-0.00635	0.00087
830.06	707.05	0.3832	0.1443	-0.00473	0.00372	-0.00019
435.	678.74	0.352	0.0561	0.00366	0.00005	-0.00175
859.17	941.22	0.7878	0.0586	-0.00153	0.00607	0.00041
849.25	904.27	0.4055	0.1839	0.00415	-0.00216	-0.00037
887.96	598.05	0.041	0.2464	-0.00242	-0.00409	0.00024
797.97	709.91	0.2545	0.194	-0.00208	0.00405	0.00065
757.36	857.06	0.7926	0.0298	-0.0028	-0.00499	-0.00135
681.89	559.5	0.2107	0.0838	0.00295	-0.00875	0.00172
175.08	739.62	0.123	0.4287	0.00272	0.00374	0.00192
788.45	875.4	0.6885	0.9864	-0.00019	-0.00079	0.00133
280.59	737.49	0.2002	0.0473	-0.00003	-0.00501	-0.00022
923.15	644.18	0.792	0.1589	0.00246	-0.00164	-0.0017
482.02	434.86	0.5941	0.068	-0.00086	-0.00323	0.00037
802.03	276.6	0.0898	0.2276	-0.00088	0.00494	-0.00117
426.45	761.96	0.1497	0.0043	0.00053	0.00674	0.00006
847.17	864.94	0.8154	0.1975	0.00045	0.00337	-0.00067
739.12	967.9	0.615	0.363	0.00172	0.00028	-0.00043
754.33	364.68	0.016	0.2345	0.00378	-0.0026	-0.00016
857.34	760.21	0.3209	0.1443	-0.00454	0.0045	0.001
292.55	417.81	0.1712	0.0415	-0.00179	-0.00449	0.0008
778.61	864.15	0.0409	0.0845	0.00878	0.00407	-0.00046
704.1	859.8	0.0198	0.2624	-0.00218	-0.00141	-0.0009
671.98	925.82	0.0908	0.0941	-0.00254	0.0051	-0.00059
941.9	270.09	0.0064	0.2669	0.00266	0.00437	-0.00007
661.03	749.77	0.8284	0.1972	-0.0001	-0.0028	0.00168
660.73	535.08	0.8308	0.0748	0.00053	-0.00131	-0.00033
906.95	572.02	0.161	0.2186	0.00083	0.00533	-0.00097
209.01	930.84	0.0221	0.566	-0.00416	-0.00102	-0.0015
186.93	925.44	0.6799	0.6231	-0.00263	0.00301	0.0011
858.52	812.47	0.567	0.0528	0.00219	0.00826	0.00102
969.74	941.12	0.6691	0.0584	-0.00007	0.00807	-0.00027
579.87	713.53	0.0152	0.0964	0.00234	0.00521	-0.00002
785.93	484.54	0.0557	0.5688	-0.00026	-0.0018	-0.00128
620.67	666.36	0.0245	0.1502	0.00454	-0.0008	-0.00136
951.46	951.67	0.1995	0.1393	-0.00305	0.00669	-0.00146
323.23	917.54	0.3354	0.0539	0.00303	0.00527	0.00041
902.86	877.12	0.9807	0.0144	-0.00089	-0.00356	0.00193
989.66	861.2	0.6429	0.1456	-0.0024	-0.00471	0.00078
710.45	849.59	0.8269	0.0824	-0.00316	-0.00301	-0.00172
791.27	789.2	0.7634	0.0421	0.00016	0.00562	-0.0007
863.06	611.08	0.7704	0.1862	-0.00011	0.00001	0.00007
842.65	946.79	0.6406	0.4193	0.00201	0.00024	-0.00103
204.43	925.92	0.1821	0.4394	0.00627	-0.00007	-0.00179
962.38	691.04	0.1823	0.3422	0.00067	-0.00332	0.00018
656.84	618.66	0.638	0.0796	-0.00228	0.00392	-0.00169
204.03	977.91	0.8248	0.4492	-0.00182	-0.00365	-0.00103
885.19	512.31	0.2245	0.5344	-0.00128	-0.00106	-0.00007
835.48	582.88	0.1031	0.2479	0.00403	0.00172	-0.00102
767.79	923.37	0.4587	0.6855	-0.00105	0.00029	-0.00069
742.09	736.02	0.3822	0.0978	0.0036	0.00603	0.00061
647.29	499.31	0.4496	0.129	-0.00166	0.00438	-0.0005
814.28	949.37	0.563	0.0458	-0.00301	0.00723	-0.00156
685.99	920.07	0.3157	0.098	-0.00212	0.00473	0.00149
652.33	873.61	0.0031	0.0644	-0.00813	0.00337	-0.00204
294.77	861.12	0.3646	0.5369	-0.00109	-0.00021	0.00107
602.2	752.38	0.7274	0.3002	-0.00065	-0.0016	-0.00175
250.74	857.69	0.4011	0.1277	0.00509	0.00371	0.00147
783.79	859.98	0.5513	0.0382	-0.00518	-0.00648	-0.00193
234.92	258.61	0.2053	0.1729	0.00061	-0.00159	-0.00039
830.38	927.02	0.6556	0.0947	-0.00153	-0.00572	0.00056
681.26	787.44	0.3112	0.094	0.00234	0.00598	0.00106
487.92	650.48	0.521	0.0011	0.00009	-0.00485	-0.00159
744.42	843.45	0.2472	0.0886	0.00779	-0.00174	-0.00142
613.74	696.7	0.2057	0.2716	-0.00239	-0.00005	-0.00121
818.38	603.6	0.1844	0.1274	0.00649	-0.00471	0.00057
781.21	741.53	0.4357	0.0545	-0.00235	0.00941	0.00002
899.58	651.34	0.3479	0.1693	-0.00454	0.00403	-0.00081
982.4	837.64	0.146	0.2966	-0.00106	-0.00373	0.00179
978.7	760.09	0.4314	0.2501	0.00063	-0.00375	0.00167
786.72	892.	0.0444	0.5703	0.00143	0.00015	-0.00135
991.58	757.07	0.8658	0.0038	0.00065	-0.00691	-0.00068
777.26	284.22	0.7257	0.1278	0.0005	0.00421	-0.00095
616.34	910.88	0.0409	0.0445	0.00179	0.00999	0.00031
995.81	543.06	0.7793	0.1189	0.0021	-0.00549	-0.0013
210.16	864.47	0.5072	0.309	0.0029	-0.00339	0.00135
230.5	773.84	0.3333	0.1952	-0.00472	-0.00124	-0.0003
364.62	920.45	0.0532	0.047	0.00038	0.00696	-0.00119
170.09	635.83	0.8126	0.0682	-0.00058	-0.00932	-0.0005
318.72	890.89	0.9846	0.3143	0.00021	-0.0012	-0.00171
901.79	663.21	0.7654	0.1387	0.0006	-0.00373	-0.00012
180.31	750.73	0.7064	0.3327	-0.00134	0.0039	0.00091
316.62	858.19	0.059	0.7694	0.00032	-0.00038	0.00142
855.4	797.27	0.4555	0.2868	0.00017	-0.00212	-0.00131
790.02	979.54	0.1998	0.1369	0.0052	-0.00112	-0.00059
788.07	964.7	0.4461	0.202	-0.00034	-0.00344	0.00205
620.66	535.74	0.5236	0.0483	-0.00004	-0.00685	-0.00137
662.73	399.81	0.0182	0.1873	0.00133	0.00463	0.00097
641.77	377.	0.5821	0.0485	-0.00016	-0.00715	0.00141
995.22	914.28	0.7467	0.1629	0.00354	-0.00102	-0.00157
592.55	626.45	0.102	0.0751	-0.00843	0.00237	-0.00159
297.56	983.92	0.4371	0.1031	0.00375	0.00522	0.00147
229.84	948.34	0.2667	0.3394	-0.00283	0.00318	-0.00005
920.1	816.93	0.8337	0.1206	-0.002	0.00266	0.00063
965.38	963.24	0.29	0.1278	-0.00365	-0.00687	-0.00166
790.18	361.59	0.0576	0.5132	0.00208	-0.00057	0.00021
818.47	523.42	0.1006	0.5308	-0.00009	0.00194	0.00132
557.74	651.01	0.0494	0.0597	0.00551	-0.00763	-0.00025
207.32	929.76	0.9937	0.694	-0.00173	-0.00189	0.00021
972.45	749.86	0.1127	0.3613	-0.00248	0.0022	0.00175
814.9	337.85	0.0056	0.1447	0.00692	-0.00417	-0.00038
766.96	511.04	0.1017	0.4062	0.00083	-0.00226	-0.0004
922.39	917.73	0.8924	0.0329	0.00152	-0.00519	0.00201
810.07	283.02	0.3356	0.237	0.00077	-0.00411	0.00022
188.32	682.92	0.1646	0.1074	0.00074	0.00804	0.00117
353.6	231.42	0.0669	0.1603	-0.00232	0.00225	0.00138
155.63	483.77	0.1494	0.8088	-0.00125	-0.00825	-0.0005
838.89	913.76	0.6547	0.0123	-0.00034	-0.00805	-0.00198
628.45	870.3	0.3882	0.0544	-0.00585	-0.00193	-0.00095
637.11	885.68	0.8086	0.1339	-0.0002	-0.00266	0.0001
525.31	614.2	0.429	0.3683	0.00111	-0.00094	-0.00055
793.4	862.94	0.1712	0.1076	0.00736	0.00219	0.00024
719.01	977.73	0.529	0.0553	0.00061	-0.00566	0.00006
605.4	731.35	0.1942	0.5393	-0.00108	0.00026	0.00189
891.99	385.35	0.0597	0.1397	-0.00778	-0.00475	0.00127
955.88	476.78	0.611	0.29	-0.00045	0.00135	0.00034
959.71	626.2	0.0355	0.4084	0.00169	-0.00261	0.00179
783.38	946.2	0.4992	0.04	-0.00775	0.00313	0.0002
253.66	907.07	0.1499	0.4064	0.00034	-0.00217	-0.00159
989.16	748.96	0.4158	0.1887	0.00246	0.00506	0.00169
681.59	315.28	0.0798	0.132	-0.00447	-0.00581	-0.00006
834.49	683.74	0.8765	0.0653	0.00033	-0.00362	-0.00031
729.53	912.83	0.5387	0.3561	0.00126	-0.00135	-0.00114
711.32	799.36	0.8844	0.3494	0.00077	-0.00176	0.00151
870.14	764.09	0.0496	0.1668	-0.00635	0.00066	-0.00164
829.66	970.87	0.4603	0.2447	0.00313	-0.00089	-0.00177
309.67	816.79	0.6688	0.1095	-0.00094	0.00184	0.00063
573.36	637.1	0.4117	0.4124	-0.0015	0.00002	0.00138
836.81	634.06	0.0451	0.3223	-0.00126	0.00304	-0.00104
297.17	882.39	0.9553	0.2557	-0.00116	0.00142	0.00196
234.53	979.23	0.1343	0.243	-0.00756	0.00139	0.00057
706.3	538.06	0.4554	0.0887	-0.00079	-0.0071	0.0014
304.78	390.02	0.289	0.0833	0.00063	-0.00301	0.00147
187.74	852.87	0.0646	0.2335	-0.00465	0.00674	-0.00137
257.47	877.11	0.3252	0.3326	-0.00251	0.00127	0.00195
783.37	365.29	0.245	0.2026	0.00175	-0.00474	-0.00127
987.63	344.98	0.3008	0.2399	-0.00109	0.00526	0.00098
170.02	985.17	0.0806	0.8708	-0.0045	-0.0069	-0.00153
793.19	882.28	0.4384	0.0957	0.00582	-0.00378	0.0002
194.28	784.05	0.0579	0.2891	-0.00012	-0.00408	-0.00051
212.91	964.78	0.2185	0.1719	0.00234	-0.00945	-0.00121
168.25	928.1	0.778	0.9991	0.00092	0.00707	0.00004
467.45	397.33	0.2295	0.2853	-0.00061	-0.00126	0.00054
245.53	731.65	0.6017	0.4958	-0.00129	-0.00012	-0.00021
415.54	569.14	0.3308	0.0042	0.00361	-0.00537	-0.00079
765.6	950.86	0.2777	0.0641	-0.00923	-0.0001	0.00042
663.61	426.32	0.1129	0.3064	0.00173	0.00223	0.00113
789.07	776.46	0.2472	0.1066	0.00053	0.00771	-0.00076
184.92	837.18	0.2448	0.4701	0.00146	0.0035	-0.00008
646.	498.6	0.401	0.072	0.00271	0.00746	0.00117
673.73	887.74	0.7112	0.0839	-0.00346	-0.00218	-0.00191
607.94	544.14	0.2299	0.0747	0.00226	-0.00834	-0.00018
564.32	350.52	0.3368	0.1066	0.00144	-0.00576	0.00113
256.05	705.34	0.5235	0.113	0.00015	-0.00237	-0.00157
594.07	532.93	0.082	0.0855	0.00852	0.00081	-0.00005
734.71	860.84	0.2051	0.0714	0.00861	0.00365	0.00013
604.02	636.33	0.25	0.0786	0.00624	-0.00428	-0.00168
180.94	730.18	0.0575	0.9696	-0.00349	0.00043	-0.00013
500.62	585.21	0.4505	0.1955	-0.00214	-0.00131	-0.00082
207.37	986.18	0.5665	0.532	0.00444	-0.00198	0.00153
757.51	668.14	0.4547	0.1448	0.00481	0.00098	-0.0005
576.03	400.73	0.8667	0.007	-0.0002	0.00013	0.00126
486.22	709.43	0.0732	0.8682	-0.00011	0.00037	0.00161
422.03	909.6	0.0818	0.0105	0.0035	0.00483	-0.00144
427.49	484.82	0.0782	0.0521	-0.00893	-0.00157	-0.00042
880.26	650.26	0.0119	0.1971	-0.00546	-0.00198	0.00158
218.73	878.82	0.2123	0.5254	0.00344	-0.00024	0.00001
896.79	852.29	0.8896	0.0052	0.00126	-0.00488	-0.00114
986.15	802.85	0.2596	0.159	0.0001	-0.00715	-0.0015
563.24	342.42	0.1045	0.0947	0.00474	-0.00653	0.00056
305.84	872.56	0.1247	0.0628	-0.00928	-0.00154	0.00165
757.12	331.93	0.0814	0.4891	0.00189	0.00104	0.001
847.61	833.14	0.7126	0.0485	0.00285	-0.00598	0.00118
814.22	548.23	0.0059	0.1531	0.00597	-0.00388	0.00148
855.33	992.07	0.1493	0.0922	0.00899	-0.00137	0.00048
704.15	662.6	0.1377	0.0922	0.0084	0.0027	-0.00055
200.35	703.5	0.2672	0.614	-0.00215	-0.00048	0.0009
271.95	973.08	0.9037	0.0888	-0.00214	0.00472	0.00189
904.61	933.52	0.8496	0.0893	-0.00212	-0.00516	-0.0006
116.2	359.4	0.2154	0.6866	-0.0007	0.00114	-0.0011
804.04	774.16	0.7323	0.1779	0.00133	0.00124	-0.0007
534.87	415.57	0.1143	0.2349	-0.00296	-0.00028	0.00052
624.76	468.19	0.1775	0.1157	-0.00374	-0.00554	-0.0013
600.62	454.61	0.3752	0.2298	-0.00125	0.00173	-0.0015
901.56	615.85	0.0719	0.1263	0.0091	-0.00257	-0.00005
681.82	585.39	0.3886	0.2795	-0.00049	-0.00152	-0.0008
801.96	860.9	0.1774	0.5118	-0.00055	0.00157	-0.00146
818.	837.46	0.3441	0.0998	-0.00072	0.00776	0.00058
363.15	715.68	0.0862	0.0014	0.00749	0.00535	0.0015
728.66	726.32	0.1702	0.1189	-0.00682	-0.00049	-0.00104
893.13	929.19	0.4259	0.1517	-0.0032	-0.00483	0.00119
980.59	669.37	0.2031	0.4392	-0.00114	0.00231	0.00027
609.7	583.97	0.4325	0.1275	0.00029	-0.00419	-0.00005
141.52	446.64	0.026	0.9745	-0.00645	-0.00224	0.00086
816.56	812.05	0.7546	0.1753	-0.00247	-0.00123	-0.00168
693.24	752.96	0.9082	0.7041	0.00016	0.00096	-0.00165
661.89	878.56	0.6727	0.0295	0.00254	0.0042	0.00207
697.15	260.32	0.0043	0.2018	0.00344	0.00365	-0.00124
538.08	714.59	0.6855	0.0856	-0.00049	-0.0032	0.00156
636.94	651.45	0.3773	0.3313	-0.00118	0.00163	0.00043
138.69	377.05	0.0575	0.6757	-0.00079	0.00099	-0.00088
656.53	396.93	0.6404	0.1443	-0.00051	0.00265	-0.0006
712.65	826.57	0.4788	0.3779	0.00135	0.00128	-0.00175
900.71	454.26	0.101	0.2234	-0.00394	-0.00394	0.0008
440.34	845.54	0.0059	0.0164	-0.00505	-0.00447	0.00092
817.62	746.24	0.8386	0.0571	0.00079	0.00407	-0.00059
920.09	241.78	0.7176	0.1101	0.00042	-0.00673	-0.00129
177.96	832.92	0.9662	0.1189	-0.00103	0.00963	-0.00133
648.16	842.66	0.7988	0.4575	0.00051	-0.00109	0.00038
593.89	425.48	0.1018	0.192	0.00323	0.00248	0.00091
440.69	564.51	0.1897	0.0783	0.00369	0.00335	-0.00171
239.23	843.73	0.028	0.2634	0.00375	0.0017	-0.00014
902.08	495.52	0.7969	0.1284	-0.00089	0.00424	-0.00047
990.98	962.16	0.6853	0.0997	0.00107	0.00645	-0.00159
781.79	815.65	0.1954	0.088	0.00579	-0.00709	-0.00042
953.	984.41	0.7098	0.1338	-0.00472	-0.00319	-0.00008
686.3	496.79	0.2644	0.2869	-0.00138	0.00215	-0.00078
893.63	897.09	0.2663	0.0957	0.00621	0.00717	-0.00178
166.09	870.48	0.0032	0.9633	-0.0017	-0.0092	0.00167
600.28	914.13	0.9348	0.2272	-0.00062	0.0013	-0.00114
836.57	978.14	0.2108	0.1056	0.00611	0.00436	0.00177
695.36	864.01	0.3319	0.1096	0.00018	0.00525	0.00056
600.63	873.31	0.3877	0.0624	-0.0048	-0.00167	-0.00076
892.99	996.42	0.1983	0.3207	-0.00273	-0.00094	-0.00109
628.1	452.22	0.1397	0.4787	0.00054	-0.00134	-0.00007
159.09	283.92	0.6682	0.6603	0.00021	0.00178	0.00012
770.57	964.22	0.9828	0.1929	-0.0006	-0.00272	-0.0012
725.87	902.61	0.1523	0.1962	0.0025	-0.00238	0.00111
419.14	691.12	0.1456	0.0175	-0.00079	0.00753	0.00019
565.11	574.81	0.3718	0.1652	-0.0015	-0.00317	-0.00055
768.17	943.85	0.2835	0.1416	-0.00025	-0.00482	0.00077
988.16	786.76	0.4165	0.1544	-0.00435	0.0052	-0.00068
186.56	957.6	0.4561	0.6491	-0.00204	-0.00328	0.00129
671.73	758.43	0.24	0.183	0.00103	0.00356	-0.00012
655.61	753.87	0.8129	0.2636	0.00231	0.00013	-0.00163
709.77	755.98	0.0208	0.3701	-0.00211	-0.00013	-0.00029
789.59	991.25	0.8479	0.265	0.00243	0.0003	-0.00086
281.11	929.97	0.0194	0.0992	-0.00493	-0.00717	-0.00167
741.63	410.56	0.1209	0.6139	-0.00138	0.00051	0.0011
209.3	798.27	0.5508	0.3739	-0.00209	-0.00225	0.001
778.28	783.78	0.3035	0.7044	-0.00033	0.00079	-0.00112
861.01	577.63	0.3509	0.1269	-0.00095	-0.0077	-0.00012
783.13	405.67	0.2264	0.3302	0.00245	-0.00159	0.00168
694.01	470.96	0.2304	0.1928	-0.00003	-0.0044	0.00098
720.5	891.69	0.3672	0.1687	-0.00338	-0.00177	0.00062
911.59	288.11	0.0043	0.3775	-0.0033	-0.00126	0.00125
489.22	647.54	0.5813	0.3936	-0.00111	-0.00011	-0.00085
867.42	599.68	0.3172	0.1044	-0.00542	-0.00771	-0.00121
247.13	981.51	0.9103	0.1995	-0.00146	-0.00444	-0.00095
920.51	894.48	0.2379	0.2451	-0.0039	0.00122	0.00178
636.	803.36	0.6511	0.0304	0.00284	0.0044	-0.00029
775.27	889.66	0.3857	0.2131	-0.00112	0.00331	0.00109
334.1	858.32	0.3858	0.0446	-0.00072	-0.00354	0.00001
651.41	264.01	0.0513	0.3792	0.00107	-0.00221	-0.00144
546.6	785.94	0.2452	0.1222	0.0033	-0.00036	0.00112
817.66	934.37	0.8604	0.025	0.00286	-0.005	0.00016
853.64	983.52	0.5952	0.1071	-0.00383	0.00447	-0.00075
434.7	597.86	0.1579	0.0539	0.00418	-0.00454	-0.00041
550.09	915.39	0.1724	0.017	0.00309	-0.00917	0.00141
739.83	834.43	0.5276	0.0856	0.00413	-0.00473	0.00116
783.44	592.27	0.2242	0.1338	0.00302	-0.00634	0.00023
194.52	949.76	0.3044	0.7318	0.00522	0.00003	-0.00124
725.16	682.95	0.5962	0.1432	0.00203	-0.00285	0.00174
751.58	805.81	0.3019	0.1587	0.00345	0.00343	0.00122
866.99	431.	0.0367	0.1406	-0.00517	-0.00691	0.00012
312.21	978.23	0.3553	0.2112	0.00169	0.00276	0.00134
979.23	650.64	0.5178	0.1225	-0.00332	0.00714	-0.00038
872.1	865.02	0.3301	0.134	0.0066	-0.00129	-0.00092
985.54	733.71	0.2379	0.1365	0.00847	0.00253	0.00079
739.79	919.21	0.4219	0.1053	-0.00554	-0.00003	0.00008
829.92	902.89	0.6745	0.0575	0.00538	0.00448	-0.00122
981.	962.99	0.1296	0.5912	-0.00008	0.00176	-0.00128
653.85	366.11	0.5669	0.0947	-0.00099	-0.00556	-0.00162
204.75	846.29	0.7897	0.065	0.00003	0.0078	0.00052
221.24	645.19	0.3368	0.2148	-0.00103	-0.00176	0.00039
510.59	523.87	0.2534	0.3214	0.00076	0.00156	0.00092
210.7	749.22	0.5713	0.5209	-0.00223	-0.00075	0.0001
299.45	991.17	0.341	0.0918	0.00771	-0.00345	0.00138
548.35	829.25	0.0865	0.0635	-0.00414	0.00398	0.00118
644.45	696.31	0.0496	0.0991	-0.00638	-0.00322	-0.00018
903.16	714.2	0.2706	0.1315	-0.00662	0.0045	-0.00147
876.82	462.96	0.5211	0.3213	0.00099	-0.00035	0.0007
238.82	673.54	0.2678	0.2756	-0.00171	-0.00058	0.001
206.29	965.67	0.1051	0.6843	0.00323	0.00168	0.00027
914.09	750.19	0.7512	0.201	-0.00066	0.00004	-0.00165
772.14	474.14	0.3647	0.311	0.00048	0.00213	-0.00128
683.19	711.05	0.1337	0.0999	-0.00477	-0.00562	-0.0005
719.64	877.85	0.3761	0.065	-0.00058	-0.00752	0.00111
